D2.3 Power models, energy models and libraries for energy-efficient concurrent data structures and algorithms

This deliverable reports the results of the power models, energy models and libraries for energy-efficient concurrent data structures and algorithms as available by project month 30 of Work Package 2 (WP2). It reports i) the latest results of Task 2.2-2.4 on providing programming abstractions and libraries for developing energy-efficient data structures and algorithms and ii) the improved results of Task 2.1 on investigating and modeling the trade-off between energy and performance of concurrent data structures and algorithms. The work has been conducted on two main EXCESS platforms: Intel platforms with recent Intel multicore CPUs and Movidius Myriad platforms.

==> figs-uit/FINAL/results-arm/CBTree-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2502011, 5622
#P,PAPI_TOT_INS,12123993064 #P,PAPI_TOT_CYC,12598954889 #P,PAPI_L1_DCM,124031265 #P,PAPI_L1_DCA,3008744580 #P,PAPI_L2_DCM,113465931 #P,PAPI_L2_DCH,410548486 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,16741495 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,52630 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,16692441 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2256124803 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,30397360
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2500373, 1895
#P,PAPI_TOT_INS,12153651101 #P,PAPI_TOT_CYC,16313649611 #P,PAPI_L1_DCM,124377211 #P,PAPI_L1_DCA,3031234639 #P,PAPI_L2_DCM,105171854 #P,PAPI_L2_DCH,433515047 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,17356909 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,59371 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,17367318 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2261080240 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,30577189
0: 8388608, 25.00, 25.00, 1, 1250464, 1248628, 2500908, 626815, 627201, 1250448, 8430
#P,PAPI_TOT_INS,15277134422 #P,PAPI_TOT_CYC,18789035263 #P,PAPI_L1_DCM,154464066 #P,PAPI_L1_DCA,4447644708 #P,PAPI_L2_DCM,163420914 #P,PAPI_L2_DCH,547266036 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,20128983 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,397597 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,20178605 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2743185305 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,44780953
0: 8388608, 25.00, 25.00, 4, 1249842, 1250012, 2500146, 624454, 624435, 1249527, 3154
#P,PAPI_TOT_INS,15340745530 #P,PAPI_TOT_CYC,27100373462 #P,PAPI_L1_DCM,156824694 #P,PAPI_L1_DCA,4459214584 #P,PAPI_L2_DCM,148172719 #P,PAPI_L2_DCH,559219190 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,20978553 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,412957 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,20931820 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2785761343 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,45736324


==> figs-uit/FINAL/results-arm/CBTree-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500199, 5590
#P,PAPI_TOT_INS,12162553506 #P,PAPI_TOT_CYC,12519139915 #P,PAPI_L1_DCM,123943588 #P,PAPI_L1_DCA,3021290346 #P,PAPI_L2_DCM,114219894 #P,PAPI_L2_DCH,411289736 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,16576492 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,50228 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,16570573 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2253662816 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,30090717
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2499838, 1923
#P,PAPI_TOT_INS,12115968684 #P,PAPI_TOT_CYC,16225658421 #P,PAPI_L1_DCM,124372970 #P,PAPI_L1_DCA,3028313816 #P,PAPI_L2_DCM,104981736 #P,PAPI_L2_DCH,433476442 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,17351132 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,55442 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,17312807 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2252704421 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,31450585
0: 8388608, 25.00, 25.00, 1, 1250291, 1249463, 2500246, 629050, 628261, 1251619, 8343
#P,PAPI_TOT_INS,15218478389 #P,PAPI_TOT_CYC,18672004182 #P,PAPI_L1_DCM,152233050 #P,PAPI_L1_DCA,4424828223 #P,PAPI_L2_DCM,163618857 #P,PAPI_L2_DCH,541900653 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,20283503 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,391543 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,20271841 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2728323660 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,44611696
0: 8388608, 25.00, 25.00, 4, 1250333, 1250146, 2499521, 624997, 625525, 1248938, 3165
#P,PAPI_TOT_INS,15436571946 #P,PAPI_TOT_CYC,27245729395 #P,PAPI_L1_DCM,155986836 #P,PAPI_L1_DCA,4503398925 #P,PAPI_L2_DCM,149067998 #P,PAPI_L2_DCH,560027056 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,20644283 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,401946 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,20670884 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2792541609 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,44461363


==> figs-uit/FINAL/results-arm/CBTree-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499921, 5598
#P,PAPI_TOT_INS,12058575982 #P,PAPI_TOT_CYC,12536908176 #P,PAPI_L1_DCM,123533984 #P,PAPI_L1_DCA,3004908817 #P,PAPI_L2_DCM,113588580 #P,PAPI_L2_DCH,408645311 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,16754141 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,49571 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,16813118 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2248007271 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,30569080
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2501120, 1920
#P,PAPI_TOT_INS,12087103004 #P,PAPI_TOT_CYC,16347191100 #P,PAPI_L1_DCM,125151806 #P,PAPI_L1_DCA,3019319358 #P,PAPI_L2_DCM,105064348 #P,PAPI_L2_DCH,437588348 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,17371063 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,58721 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,17353267 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2252797007 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,31655863
0: 8388608, 25.00, 25.00, 1, 1250979, 1248571, 2500450, 627304, 626093, 1251016, 8277
#P,PAPI_TOT_INS,15170616167 #P,PAPI_TOT_CYC,18669541186 #P,PAPI_L1_DCM,153658850 #P,PAPI_L1_DCA,4417206961 #P,PAPI_L2_DCM,163407393 #P,PAPI_L2_DCH,543614226 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,20446336 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,372727 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,20388378 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2715621839 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,44050372
0: 8388608, 25.00, 25.00, 4, 1249714, 1250033, 2500253, 625125, 624516, 1250355, 3183
#P,PAPI_TOT_INS,15393484196 #P,PAPI_TOT_CYC,27102129644 #P,PAPI_L1_DCM,154755684 #P,PAPI_L1_DCA,4471375232 #P,PAPI_L2_DCM,148006910 #P,PAPI_L2_DCH,560207686 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,20661121 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,426455 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,20684847 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2789580481 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,45855218


==> figs-uit/FINAL/results-arm/CBTree-4194303.4.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500266, 5556
#P,PAPI_TOT_INS,12148489712 #P,PAPI_TOT_CYC,12568566606 #P,PAPI_L1_DCM,124054714 #P,PAPI_L1_DCA,3028461013 #P,PAPI_L2_DCM,114306729 #P,PAPI_L2_DCH,411633701 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,16710049 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,50950 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,16677301 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2262403703 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,30927896
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2501575, 1898
#P,PAPI_TOT_INS,12094950524 #P,PAPI_TOT_CYC,16291617862 #P,PAPI_L1_DCM,123975456 #P,PAPI_L1_DCA,3024686592 #P,PAPI_L2_DCM,105263181 #P,PAPI_L2_DCH,435296229 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,16890509 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,63300 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,16867215 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2251334152 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,31211860
0: 8388608, 25.00, 25.00, 1, 1251100, 1248772, 2500128, 628307, 626195, 1251075, 8358
#P,PAPI_TOT_INS,15143795946 #P,PAPI_TOT_CYC,18699549822 #P,PAPI_L1_DCM,152077335 #P,PAPI_L1_DCA,4397473002 #P,PAPI_L2_DCM,162402144 #P,PAPI_L2_DCH,542275521 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,20322459 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,391953 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,20296619 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2729153085 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,44646871
0: 8388608, 25.00, 25.00, 4, 1250204, 1249665, 2500131, 626168, 625193, 1250414, 3159
#P,PAPI_TOT_INS,15324748370 #P,PAPI_TOT_CYC,27176659328 #P,PAPI_L1_DCM,155279691 #P,PAPI_L1_DCA,4471339623 #P,PAPI_L2_DCM,148971370 #P,PAPI_L2_DCH,560083941 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,21235442 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,431593 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,21201355 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2767915595 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,45123506


==> figs-uit/FINAL/results-arm/CBTree-4194303.5.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499638, 5578
#P,PAPI_TOT_INS,12159921292 #P,PAPI_TOT_CYC,12599701940 #P,PAPI_L1_DCM,124240944 #P,PAPI_L1_DCA,3017755189 #P,PAPI_L2_DCM,113389580 #P,PAPI_L2_DCH,411927499 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,16658538 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,53483 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,16661142 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2263235459 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,31058255
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2502135, 1903
#P,PAPI_TOT_INS,12124984958 #P,PAPI_TOT_CYC,16251152006 #P,PAPI_L1_DCM,124866612 #P,PAPI_L1_DCA,3023876983 #P,PAPI_L2_DCM,104503087 #P,PAPI_L2_DCH,437812188 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,16777304 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,63010 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,16759797 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2259797234 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,30842129
0: 8388608, 25.00, 25.00, 1, 1251149, 1249844, 2499007, 627966, 627981, 1250428, 8352
#P,PAPI_TOT_INS,15250088110 #P,PAPI_TOT_CYC,18707922704 #P,PAPI_L1_DCM,154151081 #P,PAPI_L1_DCA,4429325483 #P,PAPI_L2_DCM,163801293 #P,PAPI_L2_DCH,543429721 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,20255898 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,375703 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,20272366 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2740208816 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,44749279
0: 8388608, 25.00, 25.00, 4, 1250909, 1249379, 2499712, 625247, 624273, 1250378, 3162
#P,PAPI_TOT_INS,15490019884 #P,PAPI_TOT_CYC,27211749055 #P,PAPI_L1_DCM,155157598 #P,PAPI_L1_DCA,4498090725 #P,PAPI_L2_DCM,148901583 #P,PAPI_L2_DCH,560265496 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,21208704 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,421420 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,21167007 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2835756850 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,45205939


==> figs-uit/FINAL/results-arm/CBTree.arm.csv <==
5000000,1,0,5588.8000000001,24.3967210912,.9654674000,.0039085547,.0410982000,.0001058300,.2169152000,.0007066823,.9966180000,.0025197618,.0135631999,.0001506651
5000000,4,0,1907.8000000000,12.8724512040,.7439236000,.0030199337,.0411668000,.0001972308,.1942490000,.0010645186,.9955046000,.0010123734,.0138096000,.0002193171
5000000,1,50,8352.0000000000,54.3737068811,.8131464000,.0021723489,.0346608000,.0001673320,.2310108000,.0008082697,.9810556000,.0016706884,.0163172000,.0000547722
5000000,4,50,3164.6000000000,11.0589330407,.5667508000,.0020227456,.0347278001,.0002601922,.2097474000,.0005141984,.9797350000,.0017022631,.0162040000,.0002545584


==> figs-uit/FINAL/results-arm/GreenBST-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2498565, 4786
#P,PAPI_TOT_INS,2929542364 #P,PAPI_TOT_CYC,10829673228 #P,PAPI_L1_DCM,71769018 #P,PAPI_L1_DCA,856277016 #P,PAPI_L2_DCM,29264209 #P,PAPI_L2_DCH,180644096 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,24351706 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,38035 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,24366538 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,995865004 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,152634013
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2501322, 1324
#P,PAPI_TOT_INS,2937952790 #P,PAPI_TOT_CYC,11179276890 #P,PAPI_L1_DCM,72902271 #P,PAPI_L1_DCA,854642589 #P,PAPI_L2_DCM,29403371 #P,PAPI_L2_DCH,183107358 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,25598867 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,35806 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,25614691 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,999327821 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,152779183
0: 8388608, 25.00, 25.00, 1, 1249260, 1249382, 2501358, 600924, 624825, 1247991, 5869
#P,PAPI_TOT_INS,3850151719 #P,PAPI_TOT_CYC,13229192849 #P,PAPI_L1_DCM,99730316 #P,PAPI_L1_DCA,1253537436 #P,PAPI_L2_DCM,40391725 #P,PAPI_L2_DCH,250932846 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,29149830 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,551128 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,29134635 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1113727546 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,148746620
0: 8388608, 25.00, 25.00, 4, 1249801, 1250809, 2499390, 599414, 625091, 1248601, 1923
#P,PAPI_TOT_INS,3876247219 #P,PAPI_TOT_CYC,16430892455 #P,PAPI_L1_DCM,97702116 #P,PAPI_L1_DCA,1271118275 #P,PAPI_L2_DCM,40524863 #P,PAPI_L2_DCH,246336164 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,29305642 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,554249 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,29300511 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1134098697 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,149112816


==> figs-uit/FINAL/results-arm/GreenBST-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499641, 4809
#P,PAPI_TOT_INS,2941456589 #P,PAPI_TOT_CYC,10807171131 #P,PAPI_L1_DCM,69463944 #P,PAPI_L1_DCA,855306862 #P,PAPI_L2_DCM,29552047 #P,PAPI_L2_DCH,176083469 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,24653064 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,38443 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,24669014 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,998542838 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,153504091
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2499868, 1324
#P,PAPI_TOT_INS,2935086832 #P,PAPI_TOT_CYC,11223577429 #P,PAPI_L1_DCM,72958403 #P,PAPI_L1_DCA,858785108 #P,PAPI_L2_DCM,29525320 #P,PAPI_L2_DCH,184421954 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,25295113 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,34942 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,25314069 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1001892877 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,153331549
0: 8388608, 25.00, 25.00, 1, 1251129, 1248054, 2500817, 602610, 627948, 1247586, 5778
#P,PAPI_TOT_INS,3875346739 #P,PAPI_TOT_CYC,13106384403 #P,PAPI_L1_DCM,83019270 #P,PAPI_L1_DCA,1251642384 #P,PAPI_L2_DCM,40558268 #P,PAPI_L2_DCH,217341290 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,29194089 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,543289 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,29197147 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1115207580 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,148410917
0: 8388608, 25.00, 25.00, 4, 1250717, 1250913, 2498370, 599187, 625048, 1247090, 1912
#P,PAPI_TOT_INS,3935668661 #P,PAPI_TOT_CYC,16400787610 #P,PAPI_L1_DCM,92291611 #P,PAPI_L1_DCA,1265425125 #P,PAPI_L2_DCM,40452826 #P,PAPI_L2_DCH,234965965 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,29734122 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,564119 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,29760906 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1148545494 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,148833405


==> figs-uit/FINAL/results-arm/GreenBST-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501504, 4947
#P,PAPI_TOT_INS,2939320671 #P,PAPI_TOT_CYC,11263364102 #P,PAPI_L1_DCM,103692482 #P,PAPI_L1_DCA,871479420 #P,PAPI_L2_DCM,28774655 #P,PAPI_L2_DCH,242968498 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,24467920 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,38944 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,24479113 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1010893787 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,154121510
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2499315, 1322
#P,PAPI_TOT_INS,2937546694 #P,PAPI_TOT_CYC,11246867488 #P,PAPI_L1_DCM,76698120 #P,PAPI_L1_DCA,861028900 #P,PAPI_L2_DCM,29401292 #P,PAPI_L2_DCH,191068275 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,25540389 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,35400 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,25529306 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1003928820 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,153162684
0: 8388608, 25.00, 25.00, 1, 1249873, 1251478, 2498649, 597371, 623480, 1248373, 5939
#P,PAPI_TOT_INS,3861786308 #P,PAPI_TOT_CYC,13414175741 #P,PAPI_L1_DCM,103617009 #P,PAPI_L1_DCA,1262818129 #P,PAPI_L2_DCM,39864985 #P,PAPI_L2_DCH,258018670 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,28977618 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,561807 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,28959215 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1125134517 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,150033714
0: 8388608, 25.00, 25.00, 4, 1250506, 1249256, 2500238, 599464, 623857, 1249631, 1901
#P,PAPI_TOT_INS,3900211144 #P,PAPI_TOT_CYC,16474604691 #P,PAPI_L1_DCM,100941002 #P,PAPI_L1_DCA,1278174449 #P,PAPI_L2_DCM,39986692 #P,PAPI_L2_DCH,251414812 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,29535638 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,571058 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,29546932 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1131532930 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,149568070


==> figs-uit/FINAL/results-arm/GreenBST-4194303.4.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501610, 4822
#P,PAPI_TOT_INS,2937695042 #P,PAPI_TOT_CYC,10842014484 #P,PAPI_L1_DCM,75127384 #P,PAPI_L1_DCA,855729730 #P,PAPI_L2_DCM,29134584 #P,PAPI_L2_DCH,186096461 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,25230206 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,39029 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,25290329 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,998846170 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,152739605
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2500063, 1331
#P,PAPI_TOT_INS,2936077615 #P,PAPI_TOT_CYC,11287435356 #P,PAPI_L1_DCM,79473486 #P,PAPI_L1_DCA,864583040 #P,PAPI_L2_DCM,29176000 #P,PAPI_L2_DCH,196337614 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,25409159 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,37014 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,25417868 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1005587751 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,152966529
0: 8388608, 25.00, 25.00, 1, 1249345, 1251236, 2499419, 602243, 628272, 1247327, 5840
#P,PAPI_TOT_INS,3847523133 #P,PAPI_TOT_CYC,13119528197 #P,PAPI_L1_DCM,89139156 #P,PAPI_L1_DCA,1248505330 #P,PAPI_L2_DCM,40415861 #P,PAPI_L2_DCH,229080370 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,29116676 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,546644 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,29125083 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1109972944 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,148352521
0: 8388608, 25.00, 25.00, 4, 1252001, 1248683, 2499316, 599056, 622689, 1246254, 1902
#P,PAPI_TOT_INS,4005736282 #P,PAPI_TOT_CYC,16307176675 #P,PAPI_L1_DCM,86963273 #P,PAPI_L1_DCA,1277103365 #P,PAPI_L2_DCM,40174703 #P,PAPI_L2_DCH,224078833 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,30052221 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,576649 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,29974874 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1159918281 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,148356009


==> figs-uit/FINAL/results-arm/GreenBST-4194303.5.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499374, 4859
#P,PAPI_TOT_INS,2937511530 #P,PAPI_TOT_CYC,11047395725 #P,PAPI_L1_DCM,89690530 #P,PAPI_L1_DCA,857433899 #P,PAPI_L2_DCM,29538792 #P,PAPI_L2_DCH,216121158 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,24759023 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,38415 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,24765588 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1001981022 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,153486483
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2500300, 1321
#P,PAPI_TOT_INS,2934784952 #P,PAPI_TOT_CYC,11201868612 #P,PAPI_L1_DCM,69952694 #P,PAPI_L1_DCA,855729255 #P,PAPI_L2_DCM,29735801 #P,PAPI_L2_DCH,177347739 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,25154992 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,36770 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,25146975 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,997808932 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,153223076
0: 8388608, 25.00, 25.00, 1, 1249827, 1251426, 2498747, 600952, 627354, 1246053, 5879
#P,PAPI_TOT_INS,3861205636 #P,PAPI_TOT_CYC,13246726525 #P,PAPI_L1_DCM,96960682 #P,PAPI_L1_DCA,1252025499 #P,PAPI_L2_DCM,40307010 #P,PAPI_L2_DCH,244415251 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,29344124 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,560742 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,29337407 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1112425138 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,148590946
0: 8388608, 25.00, 25.00, 4, 1249164, 1248942, 2501894, 598325, 623282, 1247192, 1915
#P,PAPI_TOT_INS,3896484652 #P,PAPI_TOT_CYC,16407744410 #P,PAPI_L1_DCM,96852410 #P,PAPI_L1_DCA,1267129050 #P,PAPI_L2_DCM,40263132 #P,PAPI_L2_DCH,244969733 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,29118964 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,535160 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,29123889 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,1129772451 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,148847091


==> figs-uit/FINAL/results-arm/GreenBST.arm.csv <==
5000000,1,0,4844.6000000000,63.0579098924,.2681012000,.0046462350,.0952820000,.0160788929,.1289242000,.0156216164,.9993114000,.0008646386,.1531112000,.0004665833
5000000,4,0,1324.4000000000,3.9115214431,.2615224000,.0009925724,.0866000000,.0039497848,.1365384000,.0054002962,.9987766001,.0005523585,.1528328000,.0005385164
5000000,1,50,5861.0000000000,58.7409567508,.2918716000,.0028809894,.0753558000,.0064038113,.1442548000,.0093444261,.9812008000,.0006403905,.1334421999,.0002323790
5000000,4,50,1910.6000000000,9.2357999112,.2391484000,.0039341835,.0746596000,.0042632264,.1437120000,.0057842544,.9811412000,.0014595547,.1305798000,.0017965522


==> figs-uit/FINAL/results-arm/LFBST-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501008, 11717
#P,PAPI_TOT_INS,1891234867 #P,PAPI_TOT_CYC,26429220023 #P,PAPI_L1_DCM,128320329 #P,PAPI_L1_DCA,458596764 #P,PAPI_L2_DCM,77877853 #P,PAPI_L2_DCH,424416456 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,95965166 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,137702 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,96054109 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,278849574 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,8039133
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2499610, 3151
#P,PAPI_TOT_INS,1878714857 #P,PAPI_TOT_CYC,27544696335 #P,PAPI_L1_DCM,125643649 #P,PAPI_L1_DCA,454066446 #P,PAPI_L2_DCM,77215909 #P,PAPI_L2_DCH,419108208 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,97161734 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,123579 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,97016158 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,276728286 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,7903341






==> figs-uit/FINAL/results-arm/LFBST-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500554, 11697
#P,PAPI_TOT_INS,1908346696 #P,PAPI_TOT_CYC,26408566794 #P,PAPI_L1_DCM,127562914 #P,PAPI_L1_DCA,462406053 #P,PAPI_L2_DCM,77437762 #P,PAPI_L2_DCH,423821812 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,96546288 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,129156 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,96177650 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,280421727 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,8049503
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2499843, 3153
#P,PAPI_TOT_INS,1904726086 #P,PAPI_TOT_CYC,27653334987 #P,PAPI_L1_DCM,125608326 #P,PAPI_L1_DCA,460944082 #P,PAPI_L2_DCM,77556852 #P,PAPI_L2_DCH,419449413 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,97404799 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,128410 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,97324608 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,280613559 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,7903476






==> figs-uit/FINAL/results-arm/LFBST-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499778, 11720
#P,PAPI_TOT_INS,1983911804 #P,PAPI_TOT_CYC,26516001138 #P,PAPI_L1_DCM,126776050 #P,PAPI_L1_DCA,481238676 #P,PAPI_L2_DCM,77885845 #P,PAPI_L2_DCH,422224604 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,95883006 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,132287 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,96144150 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,289919677 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,8033331
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2500176, 3190
#P,PAPI_TOT_INS,1917483578 #P,PAPI_TOT_CYC,27720026471 #P,PAPI_L1_DCM,129196072 #P,PAPI_L1_DCA,463732229 #P,PAPI_L2_DCM,77301147 #P,PAPI_L2_DCH,426588638 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,97721100 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,128977 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,97611238 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,281307990 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,7919740






==> figs-uit/FINAL/results-arm/LFBST-4194303.4.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500001, 11596
#P,PAPI_TOT_INS,1878159502 #P,PAPI_TOT_CYC,26260829514 #P,PAPI_L1_DCM,124053611 #P,PAPI_L1_DCA,455126836 #P,PAPI_L2_DCM,77555821 #P,PAPI_L2_DCH,415815757 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,95972307 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,128632 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,95982194 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,277053346 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,8024784
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2501591, 3145
#P,PAPI_TOT_INS,1856841456 #P,PAPI_TOT_CYC,27514285265 #P,PAPI_L1_DCM,124576807 #P,PAPI_L1_DCA,448392686 #P,PAPI_L2_DCM,77334742 #P,PAPI_L2_DCH,416827844 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,97099887 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,125365 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,97116346 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,274107786 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,7939509






==> figs-uit/FINAL/results-arm/LFBST-4194303.5.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500707, 11641
#P,PAPI_TOT_INS,1898656642 #P,PAPI_TOT_CYC,26369192394 #P,PAPI_L1_DCM,127941008 #P,PAPI_L1_DCA,459271010 #P,PAPI_L2_DCM,77698364 #P,PAPI_L2_DCH,425105669 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,95543327 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,129673 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,95741995 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,279533103 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,8034035
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2499675, 3209
#P,PAPI_TOT_INS,1891515215 #P,PAPI_TOT_CYC,27638019100 #P,PAPI_L1_DCM,126565677 #P,PAPI_L1_DCA,458279335 #P,PAPI_L2_DCM,77482058 #P,PAPI_L2_DCH,420352764 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,97472758 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,128077 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,97599269 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,278510397 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,7914629






==> figs-uit/FINAL/results-arm/LFBST.arm.csv <==
5000000,1,0,11674.2,54.0064810925,0.0724322,0.0013700364,0.2740518,0.0065534265,0.1553986,0.0011244554,0.9990342,0.0025472337,0.02859,0.0005024937
5000000,4,0,3169.6,28.2630500831,0.0684366,0.0006508456,0.2763634,0.0023569896,0.1554336,0.001190504,0.9983034,0.0011238327,0.0284522,0.0003345145
1,1,50,1,1,1,1,1,1,1,1,1,1,1,1
1,4,50,1,1,1,1,1,1,1,1,1,1,1,1


==> figs-uit/FINAL/results-arm/citrus-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 11703
#P,PAPI_TOT_INS,2722058492 #P,PAPI_TOT_CYC,26215836364 #P,PAPI_L1_DCM,119739612 #P,PAPI_L1_DCA,633709824 #P,PAPI_L2_DCM,74760552 #P,PAPI_L2_DCH,412369027 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,97716069 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,107596 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,97695454 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,507611448 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,5634876
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 5000000, 3482
#P,PAPI_TOT_INS,2762598313 #P,PAPI_TOT_CYC,30454295656 #P,PAPI_L1_DCM,120859751 #P,PAPI_L1_DCA,639951397 #P,PAPI_L2_DCM,74733479 #P,PAPI_L2_DCH,414615524 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,101203228 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,132033 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,101205759 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,514323181 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,5484630
0: 8388608, 25.00, 25.00, 1, 1249588, 1251356, 2499056, 656765, 604771, 2499056, 12948
#P,PAPI_TOT_INS,3787789188 #P,PAPI_TOT_CYC,29039925744 #P,PAPI_L1_DCM,129656857 #P,PAPI_L1_DCA,851883462 #P,PAPI_L2_DCM,82048183 #P,PAPI_L2_DCH,466583997 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,113678488 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,489996 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,113624454 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,632472889 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,13335818
0: 8388608, 25.00, 25.00, 4, 1250579, 1249335, 2500086, 651656, 598537, 2500086, 4325
#P,PAPI_TOT_INS,8504994163 #P,PAPI_TOT_CYC,37266891704 #P,PAPI_L1_DCM,136651546 #P,PAPI_L1_DCA,1772334999 #P,PAPI_L2_DCM,83433617 #P,PAPI_L2_DCH,487414218 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,122399340 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,868906 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,122096983 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2591164509 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,14753207


==> figs-uit/FINAL/results-arm/citrus-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 11646
#P,PAPI_TOT_INS,2724347556 #P,PAPI_TOT_CYC,26101636845 #P,PAPI_L1_DCM,118104529 #P,PAPI_L1_DCA,634549921 #P,PAPI_L2_DCM,74657965 #P,PAPI_L2_DCH,408427881 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,97965313 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,103174 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,97943966 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,508596386 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,5599715
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 5000000, 3453
#P,PAPI_TOT_INS,2834610842 #P,PAPI_TOT_CYC,29710670238 #P,PAPI_L1_DCM,118311576 #P,PAPI_L1_DCA,649877479 #P,PAPI_L2_DCM,72515255 #P,PAPI_L2_DCH,403581422 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,98481971 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,122259 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,98421834 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,524731206 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,5473306
0: 8388608, 25.00, 25.00, 1, 1249328, 1249557, 2501115, 646207, 595906, 2501115, 12947
#P,PAPI_TOT_INS,3696039491 #P,PAPI_TOT_CYC,28887937191 #P,PAPI_L1_DCM,128063412 #P,PAPI_L1_DCA,838766030 #P,PAPI_L2_DCM,81774878 #P,PAPI_L2_DCH,463600378 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,114974784 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,490540 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,114973581 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,621172892 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,13304939
0: 8388608, 25.00, 25.00, 4, 1251294, 1250958, 2497748, 651453, 599337, 2497748, 4218
#P,PAPI_TOT_INS,7624586623 #P,PAPI_TOT_CYC,36642039220 #P,PAPI_L1_DCM,134452411 #P,PAPI_L1_DCA,1599359430 #P,PAPI_L2_DCM,82654168 #P,PAPI_L2_DCH,481467456 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,118499801 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,807756 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,118147268 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2190656763 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,14876888


==> figs-uit/FINAL/results-arm/citrus-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 11683
#P,PAPI_TOT_INS,2752707222 #P,PAPI_TOT_CYC,26248471968 #P,PAPI_L1_DCM,118926653 #P,PAPI_L1_DCA,639133875 #P,PAPI_L2_DCM,74681738 #P,PAPI_L2_DCH,410071044 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,97567956 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,103127 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,97638022 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,511440853 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,5604608
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 5000000, 3437
#P,PAPI_TOT_INS,2736114700 #P,PAPI_TOT_CYC,30232224003 #P,PAPI_L1_DCM,119592778 #P,PAPI_L1_DCA,635778295 #P,PAPI_L2_DCM,73941650 #P,PAPI_L2_DCH,411361179 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,100598447 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,126516 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,100737027 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,510468044 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,5466729
0: 8388608, 25.00, 25.00, 1, 1251165, 1247851, 2500984, 338923, 912417, 2500984, 12590
#P,PAPI_TOT_INS,3667571004 #P,PAPI_TOT_CYC,28109771796 #P,PAPI_L1_DCM,128888095 #P,PAPI_L1_DCA,823346877 #P,PAPI_L2_DCM,78954778 #P,PAPI_L2_DCH,450030217 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,106806096 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,449156 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,106758367 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,615006857 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,12304141
0: 8388608, 25.00, 25.00, 4, 1249352, 1251854, 2498794, 651759, 599982, 2498794, 4256
#P,PAPI_TOT_INS,7872249527 #P,PAPI_TOT_CYC,36798160454 #P,PAPI_L1_DCM,135926358 #P,PAPI_L1_DCA,1764266631 #P,PAPI_L2_DCM,82389262 #P,PAPI_L2_DCH,482134328 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,119174863 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,821760 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,119234501 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2223513313 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,15105165


==> figs-uit/FINAL/results-arm/citrus-4194303.4.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 11674
#P,PAPI_TOT_INS,2736742448 #P,PAPI_TOT_CYC,26156095071 #P,PAPI_L1_DCM,117938447 #P,PAPI_L1_DCA,635951604 #P,PAPI_L2_DCM,74809336 #P,PAPI_L2_DCH,409125366 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,97106830 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,102377 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,97036248 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,509928393 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,5600406
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 5000000, 3473
#P,PAPI_TOT_INS,2718424524 #P,PAPI_TOT_CYC,29664999521 #P,PAPI_L1_DCM,116644569 #P,PAPI_L1_DCA,632962652 #P,PAPI_L2_DCM,73031419 #P,PAPI_L2_DCH,399924750 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,98355174 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,125044 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,98290330 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,506746746 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,5454532
0: 8388608, 25.00, 25.00, 1, 1249940, 1250949, 2499111, 648383, 597647, 2499111, 12970
#P,PAPI_TOT_INS,3790812817 #P,PAPI_TOT_CYC,29074490464 #P,PAPI_L1_DCM,130480756 #P,PAPI_L1_DCA,854132031 #P,PAPI_L2_DCM,82128278 #P,PAPI_L2_DCH,470080590 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,114063759 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,481412 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,113926752 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,633034459 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,13779767
0: 8388608, 25.00, 25.00, 4, 1250878, 1249208, 2499914, 651356, 599201, 2499914, 4231
#P,PAPI_TOT_INS,7696686860 #P,PAPI_TOT_CYC,36726960574 #P,PAPI_L1_DCM,132965546 #P,PAPI_L1_DCA,1698860635 #P,PAPI_L2_DCM,82334716 #P,PAPI_L2_DCH,476835013 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,121423622 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,852757 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,121298055 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,2176505722 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,14775651


==> figs-uit/FINAL/results-arm/citrus-4194303.5.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 11622
#P,PAPI_TOT_INS,2710879729 #P,PAPI_TOT_CYC,26131724111 #P,PAPI_L1_DCM,118982543 #P,PAPI_L1_DCA,633942803 #P,PAPI_L2_DCM,74886113 #P,PAPI_L2_DCH,410691232 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,98158849 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,101740 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,98009563 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,506092933 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,5588332
0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 5000000, 3487
#P,PAPI_TOT_INS,2761233026 #P,PAPI_TOT_CYC,30232907109 #P,PAPI_L1_DCM,117959969 #P,PAPI_L1_DCA,639949528 #P,PAPI_L2_DCM,74412157 #P,PAPI_L2_DCH,406719273 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,100015232 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,131154 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,99937521 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,513588232 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,5475553
0: 8388608, 25.00, 25.00, 1, 1249373, 1249536, 2501091, 644120, 594436, 2501091, 12925
#P,PAPI_TOT_INS,3759209708 #P,PAPI_TOT_CYC,28886037631 #P,PAPI_L1_DCM,129258013 #P,PAPI_L1_DCA,847294986 #P,PAPI_L2_DCM,81611031 #P,PAPI_L2_DCH,463959938 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,113119152 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,486190 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,113229161 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,629526716 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,13280420
0: 8388608, 25.00, 25.00, 4, 1252626, 1248980, 2498394, 652728, 599790, 2498394, 4482
#P,PAPI_TOT_INS,10044858125 #P,PAPI_TOT_CYC,37772201399 #P,PAPI_L1_DCM,136274071 #P,PAPI_L1_DCA,2117913855 #P,PAPI_L2_DCM,83039671 #P,PAPI_L2_DCH,487987436 #P,perf::PERF_COUNT_HW_CACHE_DTLB:READ,123162861 #P,perf::PERF_COUNT_HW_CACHE_DTLB:WRITE,839624 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS,122937685 #P,perf::PERF_COUNT_HW_BRANCH_INSTRUCTIONS,3102984807 #P,perf::PERF_COUNT_HW_BRANCH_MISSES,15039536


==> figs-uit/FINAL/results-arm/citrus.arm.csv <==
5000000,1,0,11665.6000000000,31.8480768650,.1042898000,.0004932544,.1868574000,.0014312232,.1541767999,.0004511097,.9985494000,.0008088881,.0110188000,.0000547722
5000000,4,0,3466.4000000000,20.9475535564,.0919184001,.0020030976,.1855250000,.0028637562,.1532940000,.0011497391,.9985956000,.0009050966,.0106457999,.0001268857
5000000,1,50,12876.0000000000,160.6689142304,.1298746000,.0010870142,.1533482000,.0017983047,.1494128000,.0004538722,.9955266000,.0007687652,.0210750000,.0006593936
5000000,4,50,4302.4000000000,108.5601215916,.2251462000,.0241490786,.0761648001,.0072151299,.1462574000,.0006797793,.9915668000,.0013561710,.0061828000,.0008849858


==> figs-uit/FINAL/results-energy-arm/CBTree-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501182, 8261

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2498738, 2386

0: 8388608, 25.00, 25.00, 1, 1249900, 1249624, 2500476, 624320, 624607, 1249791, 12268

0: 8388608, 25.00, 25.00, 4, 1250741, 1249020, 2500239, 625832, 625010, 1250674, 4120



==> figs-uit/FINAL/results-energy-arm/CBTree-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501889, 8289

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2499090, 2376

0: 8388608, 25.00, 25.00, 1, 1250474, 1249248, 2500278, 625622, 625515, 1250300, 12338

0: 8388608, 25.00, 25.00, 4, 1251062, 1249649, 2499289, 625674, 625185, 1249605, 4231



==> figs-uit/FINAL/results-energy-arm/CBTree-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500302, 8200

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2499766, 2368

0: 8388608, 25.00, 25.00, 1, 1250374, 1249998, 2499628, 628260, 627830, 1250141, 12335

0: 8388608, 25.00, 25.00, 4, 1250191, 1249981, 2499828, 622879, 623481, 1249884, 4138



==> figs-uit/FINAL/results-energy-arm/CBTree-4194303.4.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2498553, 8247

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2502130, 2410

0: 8388608, 25.00, 25.00, 1, 1247618, 1251369, 2501013, 628538, 629792, 1249124, 12453

0: 8388608, 25.00, 25.00, 4, 1250857, 1248095, 2501048, 624439, 623309, 1250126, 4062



==> figs-uit/FINAL/results-energy-arm/CBTree-4194303.5.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499519, 8220

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2501180, 2426

0: 8388608, 25.00, 25.00, 1, 1250891, 1249299, 2499810, 625480, 625609, 1250115, 12383

0: 8388608, 25.00, 25.00, 4, 1250326, 1249510, 2500164, 625157, 625375, 1251581, 6303



==> figs-uit/FINAL/results-energy-arm/CBTree.arm.csv <==
5000000,1,0,.1708762001,.0020610676,16.0036770001,.1054286057,1.0900516000,.0041598076,.0236380000,0
5000000,4,0,.0380818000,.0114628530,12.9571959999,1.0980325151,.5024025999,.0233900149,.0070916000,.0004621688
5000000,1,50,.1295188001,.0013410816,24.0766180000,.1690788833,1.7331152000,.0132612782,.0352871999,.0003773592
5000000,4,50,.0424224000,.0063754686,23.2039152000,.7123009022,.9752600000,.0966072026,.0137357999,.0023133309


==> figs-uit/FINAL/results-energy-arm/GreenBST-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499814, 5940

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2499161, 1581

0: 8388608, 25.00, 25.00, 1, 1250388, 1249638, 2499974, 601178, 625558, 1247600, 7374

0: 8388608, 25.00, 25.00, 4, 1250200, 1250664, 2499136, 594686, 623095, 1244997, 2417



==> figs-uit/FINAL/results-energy-arm/GreenBST-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501696, 5819

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2499491, 1616

0: 8388608, 25.00, 25.00, 1, 1249266, 1251858, 2498876, 599054, 625009, 1247237, 7394

0: 8388608, 25.00, 25.00, 4, 1249455, 1250851, 2499694, 598203, 624820, 1247698, 2485



==> figs-uit/FINAL/results-energy-arm/GreenBST-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500150, 5839

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2500641, 1564

0: 8388608, 25.00, 25.00, 1, 1249459, 1249819, 2500722, 602165, 627215, 1247986, 7392

0: 8388608, 25.00, 25.00, 4, 1249599, 1249576, 2500825, 596488, 622932, 1246429, 2490



==> figs-uit/FINAL/results-energy-arm/GreenBST-4194303.4.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500271, 5846

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2498464, 1541

0: 8388608, 25.00, 25.00, 1, 1249460, 1251154, 2499386, 599612, 627181, 1246948, 7387

0: 8388608, 25.00, 25.00, 4, 1248542, 1250127, 2501331, 576345, 620090, 1243623, 2333



==> figs-uit/FINAL/results-energy-arm/GreenBST-4194303.5.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500189, 5821

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2499483, 1588

0: 8388608, 25.00, 25.00, 1, 1249074, 1249011, 2501915, 598852, 624327, 1248958, 7653

0: 8388608, 25.00, 25.00, 4, 1250750, 1249306, 2499944, 599534, 623032, 1246740, 2444



==> figs-uit/FINAL/results-energy-arm/GreenBST.arm.csv <==
5000000,1,0,.0371094000,.0002756809,11.5598632000,.0436832427,.6985498000,.0020446760,.0168840000,0
5000000,4,0,.0120560000,.0001374772,8.4301914000,.4155500247,.2898566000,.0043466653,.0050654001,0
5000000,1,50,.0488578000,.0007402702,14.5466558000,.3002031613,.9011104000,.0112273059,.0212738000,.0003773592
5000000,4,50,.0179598000,.0009856977,13.5156208000,.6811557749,.4335032000,.0244598609,.0073748000,.0003668787


==> figs-uit/FINAL/results-energy-arm/LFBST-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2498917, 14797

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2498869, 3931







==> figs-uit/FINAL/results-energy-arm/LFBST-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2502059, 14674

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2499471, 3909







==> figs-uit/FINAL/results-energy-arm/LFBST-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499468, 14730

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2501500, 4041







==> figs-uit/FINAL/results-energy-arm/LFBST-4194303.4.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500935, 14767

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2500263, 3952







==> figs-uit/FINAL/results-energy-arm/LFBST-4194303.5.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500127, 14781

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 2499732, 4033







==> figs-uit/FINAL/results-energy-arm/LFBST.arm.csv <==
5000000,1,0,0.0920938,0.0009079647,21.9349208,0.2434460862,1.8531668,0.0170535421,0.0300536,0.001426394
5000000,4,0,0.0288462,0.0004003748,16.0162094,0.3512962184,0.8031086,0.0082830972,0.0117626,0.000125698
1,1,50,1,1,1,1,1,1,1,1
1,4,50,1,1,1,1,1,1,1,1


==> figs-uit/FINAL/results-energy-arm/citrus-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 14709

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 5000000, 4452

0: 8388608, 25.00, 25.00, 1, 1250645, 1250562, 2498793, 642243, 592263, 2498793, 16241

0: 8388608, 25.00, 25.00, 4, 1252470, 1249144, 2498386, 588027, 661251, 2498386, 5350



==> figs-uit/FINAL/results-energy-arm/citrus-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 14687

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 5000000, 4517

0: 8388608, 25.00, 25.00, 1, 1250508, 1249515, 2499977, 642362, 591085, 2499977, 16249

0: 8388608, 25.00, 25.00, 4, 1249706, 1249908, 2500386, 650731, 599596, 2500386, 5392



==> figs-uit/FINAL/results-energy-arm/citrus-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 14716

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 5000000, 4397

0: 8388608, 25.00, 25.00, 1, 1250333, 1251200, 2498467, 653060, 602194, 2498467, 16273

0: 8388608, 25.00, 25.00, 4, 1250323, 1249934, 2499743, 651432, 599604, 2499743, 5195



==> figs-uit/FINAL/results-energy-arm/citrus-4194303.4.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 14691

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 5000000, 4380

0: 8388608, 25.00, 25.00, 1, 1250174, 1249216, 2500610, 650111, 598094, 2500610, 16343

0: 8388608, 25.00, 25.00, 4, 1252205, 1248982, 2498813, 651336, 598202, 2498813, 5271



==> figs-uit/FINAL/results-energy-arm/citrus-4194303.5.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 14746

0: 8388608, 0.00, 0.00, 4, 0, 0, 5000000, 0, 0, 5000000, 4356

0: 8388608, 25.00, 25.00, 1, 1251152, 1249602, 2499246, 646035, 594656, 2499246, 16253

0: 8388608, 25.00, 25.00, 4, 1251915, 1249093, 2498992, 650071, 599854, 2498992, 5359



==> figs-uit/FINAL/results-energy-arm/citrus.arm.csv <==
5000000,1,0,.0908624000,.0008259539,21.8791068000,.1981201463,1.8094264000,.0172230310,.0282528000,.0007063285
5000000,4,0,.0309992000,.0009332202,17.8045914001,.5256242606,.8202994000,.0232092309,.0123816000,.0004446346
5000000,1,50,.1016972000,.0001685229,24.5820388000,.1348041709,2.0299302000,.0030993870,.0386646000,.0042379476
5000000,4,50,.0372114000,.0003769615,22.6360131999,.3233482936,.9551386000,.0116199526,.0144076000,.0002353720


==> figs-uit/FINAL/results-energy-mic/CBTree-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500244, 20926

0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2500610, 1965

0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2500081, 974

0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2499334, 473

0: 8388608, 25.00, 25.00, 1, 1249775, 1250283, 2499942, 626157, 625140, 1249621, 30154

0: 8388608, 25.00, 25.00, 14, 1250785, 1249865, 2499338, 625852, 625128, 1250947, 3063

0: 8388608, 25.00, 25.00, 28, 1250880, 1249837, 2499271, 626195, 625363, 1248931, 1574

0: 8388608, 25.00, 25.00, 57, 1251084, 1250034, 2498865, 625538, 625558, 1248876, 1246



==> figs-uit/FINAL/results-energy-mic/CBTree-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2498528, 20684

0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2499878, 1980

0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2496884, 978

0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2501038, 476

0: 8388608, 25.00, 25.00, 1, 1250748, 1250430, 2498822, 626091, 625181, 1250035, 30142

0: 8388608, 25.00, 25.00, 14, 1248893, 1250265, 2500830, 624135, 624656, 1250368, 3055

0: 8388608, 25.00, 25.00, 28, 1249109, 1250457, 2500422, 624825, 624718, 1250758, 1588

0: 8388608, 25.00, 25.00, 57, 1249846, 1249995, 2500142, 624948, 624018, 1250347, 1258



==> figs-uit/FINAL/results-energy-mic/CBTree-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500151, 20762

0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2500026, 1953

0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2499621, 966

0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2497760, 470

0: 8388608, 25.00, 25.00, 1, 1251152, 1247956, 2500892, 618286, 616342, 1250363, 29841

0: 8388608, 25.00, 25.00, 14, 1249485, 1249427, 2501076, 624633, 625205, 1250349, 3010

0: 8388608, 25.00, 25.00, 28, 1248541, 1250880, 2500567, 623846, 624807, 1250874, 1586

0: 8388608, 25.00, 25.00, 57, 1249807, 1249890, 2500286, 624570, 624975, 1249113, 1202



==> figs-uit/FINAL/results-energy-mic/CBTree.mic.csv <==
5000000,1,0,1443.5000000000,5.5608003021
5000000,14,0,169.2500000000,.1802775637
5000000,28,0,88.2000000000,3.2058540203
5000000,57,0,42.8000000000,.4092676385
5000000,1,50,2128.4666666667,10.1214294115
5000000,14,50,257.8166666666,3.4410511959
5000000,28,50,138.7833333334,3.5921210076
5000000,57,50,104.9833333334,3.8445849364


==> figs-uit/FINAL/results-energy-mic/GreenBST-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500138, 17885

0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2499101, 1467

0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2501523, 735

0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2501859, 357

0: 8388608, 25.00, 25.00, 1, 1249255, 1248813, 2501932, 600945, 626476, 1247398, 20567

0: 8388608, 25.00, 25.00, 14, 1250446, 1249736, 2499806, 598129, 624052, 1246892, 1970

0: 8388608, 25.00, 25.00, 28, 1248920, 1250594, 2500474, 591084, 623147, 1245249, 971

0: 8388608, 25.00, 25.00, 57, 1248622, 1251638, 2499723, 595235, 623775, 1244526, 645



==> figs-uit/FINAL/results-energy-mic/GreenBST-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499175, 17576

0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2497212, 1472

0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2497695, 731

0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2500278, 354

0: 8388608, 25.00, 25.00, 1, 1249203, 1251049, 2499748, 593807, 617904, 1246822, 20611

0: 8388608, 25.00, 25.00, 14, 1249045, 1250295, 2500648, 595945, 623234, 1246238, 1891

0: 8388608, 25.00, 25.00, 28, 1248901, 1251494, 2499593, 597679, 624278, 1246194, 1008

0: 8388608, 25.00, 25.00, 57, 1249309, 1248950, 2501724, 593242, 622792, 1244439, 546



==> figs-uit/FINAL/results-energy-mic/GreenBST-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501265, 17768

0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2500818, 1515

0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2500041, 742

0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2502027, 356

0: 8388608, 25.00, 25.00, 1, 1250755, 1251050, 2498195, 599184, 624396, 1246732, 20515

0: 8388608, 25.00, 25.00, 14, 1251398, 1250516, 2498074, 599188, 623718, 1246489, 1891

0: 8388608, 25.00, 25.00, 28, 1248765, 1249782, 2501441, 597589, 624055, 1248025, 994

0: 8388608, 25.00, 25.00, 57, 1250700, 1248088, 2501195, 598453, 622479, 1247315, 642



==> figs-uit/FINAL/results-energy-mic/GreenBST.mic.csv <==
5000000,1,0,1248.0000000000,6.0599092402
5000000,14,0,123.3500000000,6.7987131135
5000000,28,0,64.6500000000,.0500000000
5000000,57,0,33.6000000000,3.7050641020
5000000,1,50,1452.3333333333,7.7175665422
5000000,14,50,159.1666666666,12.2395193260
5000000,28,50,82.8833333333,6.0502754758
5000000,57,50,54.2500000000,6.0251555996


==> figs-uit/FINAL/results-energy-mic/LFBST-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500486, 42409

0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2500362, 3356

0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2497673, 1637

0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2497155, 817

0: 8388608, 25.00, 25.00, 1, 1250376, 1251825, 2497799, 620422, 621674, 1249009, 45537

0: 8388608, 25.00, 25.00, 14, 1249694, 1251564, 2498730, 624676, 626912, 1248752, 4003

0: 8388608, 25.00, 25.00, 28, 1248906, 1251018, 2500064, 625100, 625201, 1251312, 2611

0: 8388608, 25.00, 25.00, 57, 1251557, 1249626, 2498800, 626080, 624760, 1250605, 3279



==> figs-uit/FINAL/results-energy-mic/LFBST-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500120, 41206

0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2501307, 3301

0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2499803, 1655

0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2499844, 803

0: 8388608, 25.00, 25.00, 1, 1250137, 1250658, 2499205, 622606, 622141, 1248956, 43821

0: 8388608, 25.00, 25.00, 14, 1249468, 1250572, 2499948, 625071, 624933, 1250987, 3960

0: 8388608, 25.00, 25.00, 28, 1249781, 1249945, 2500262, 624882, 625645, 1249259, 2614

0: 8388608, 25.00, 25.00, 57, 1251534, 1246736, 2501713, 624884, 623510, 1251042, 3263



==> figs-uit/FINAL/results-energy-mic/LFBST-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500755, 40630

0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2499986, 3360

0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2500766, 1807

0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2498934, 794

0: 8388608, 25.00, 25.00, 1, 1249172, 1250055, 2500773, 627230, 627877, 1251220, 45010

0: 8388608, 25.00, 25.00, 14, 1249221, 1252125, 2498642, 624772, 626744, 1249258, 3939

0: 8388608, 25.00, 25.00, 28, 1248358, 1249528, 2502102, 623475, 624327, 1250869, 2594

0: 8388608, 25.00, 25.00, 57, 1247837, 1251464, 2500682, 623342, 625385, 1249114, 3252



==> figs-uit/FINAL/results-energy-mic/LFBST.mic.csv <==
5000000,1,0,3037.5500000000,18.8071130160
5000000,14,0,269.5666666667,18.1563579314
5000000,28,0,146.2166666666,6.8721054512
5000000,57,0,71.5000000000,3.7712729946
5000000,1,50,3344.1166666666,179.6415690572
5000000,14,50,326.0666666667,6.1010927982
5000000,28,50,211.2000000000,3.2523068735
5000000,57,50,224.3666666666,.3617089068


==> figs-uit/FINAL/results-energy-mic/citrus-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 40513

0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 4999988, 2992

0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 4999988, 1492

0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 4999983, 835

0: 8388608, 25.00, 25.00, 1, 1248859, 1248974, 2502167, 649263, 597373, 2502167, 45652

0: 8388608, 25.00, 25.00, 14, 1249455, 1249932, 2500601, 613783, 636598, 2500601, 4401

0: 8388608, 25.00, 25.00, 28, 1252018, 1250492, 2497478, 601652, 648912, 2497478, 4736

0: 8388608, 25.00, 25.00, 57, 1251205, 1248262, 2500516, 615347, 634520, 2500516, 5569



==> figs-uit/FINAL/results-energy-mic/citrus-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 40577

0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 4999988, 3027

0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 4999988, 1514

0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 4999983, 812

0: 8388608, 25.00, 25.00, 1, 1251242, 1249708, 2499050, 652023, 599821, 2499050, 45050

0: 8388608, 25.00, 25.00, 14, 1249067, 1249503, 2501418, 650055, 598997, 2501418, 4557

0: 8388608, 25.00, 25.00, 28, 1248485, 1251040, 2500463, 632872, 617221, 2500463, 4844

0: 8388608, 25.00, 25.00, 57, 1250548, 1249865, 2499570, 589519, 660680, 2499570, 5424



==> figs-uit/FINAL/results-energy-mic/citrus-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 40529

0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 4999988, 2947

0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 4999988, 1498

0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 4999983, 819

0: 8388608, 25.00, 25.00, 1, 1251229, 1248910, 2499861, 650076, 597932, 2499861, 44983

0: 8388608, 25.00, 25.00, 14, 1249622, 1249138, 2501228, 597514, 651135, 2501228, 4450

0: 8388608, 25.00, 25.00, 28, 1251011, 1250014, 2498963, 616360, 634564, 2498963, 4696

0: 8388608, 25.00, 25.00, 57, 1249836, 1249992, 2500155, 614913, 634048, 2500155, 5672



==> figs-uit/FINAL/results-energy-mic/citrus.mic.csv <==
5000000,1,0,2979.9500000000,186.8932583053
5000000,14,0,251.6666666667,3.3291640592
5000000,28,0,127.8500000000,3.5074919814
5000000,57,0,77.0333333334,3.3212698375
5000000,1,50,3409.3500000000,154.1838837232
5000000,14,50,371.3166666667,5.6750183553
5000000,28,50,355.7166666667,5.6036446473
5000000,57,50,363.8166666666,8.6216781042


==> figs-uit/FINAL/results-energy-x86/CBTree-8388607.1.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500399, 3259

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2498327, 330

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500900, 234

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1249379, 1249916, 2500705, 627278, 627345, 1250131, 4427

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1250079, 1249359, 2500554, 625870, 625058, 1250306, 474

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1250746, 1249160, 2500086, 625190, 624158, 1250385, 528



==> figs-uit/FINAL/results-energy-x86/CBTree-8388607.2.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501308, 3141

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2498421, 327

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2499408, 241

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1248156, 1251540, 2500304, 623800, 625529, 1250284, 4404

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1249821, 1251041, 2499130, 624535, 624470, 1248913, 474

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1250364, 1249374, 2500254, 625569, 624824, 1251181, 552



==> figs-uit/FINAL/results-energy-x86/CBTree-8388607.3.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501322, 3129

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2498495, 495

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500025, 241

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1251420, 1247966, 2500614, 626376, 624235, 1250190, 5569

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1249113, 1251070, 2499809, 625021, 626519, 1250559, 488

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1249739, 1249723, 2500530, 624383, 624993, 1249089, 560



==> figs-uit/FINAL/results-energy-x86/CBTree-8388607.4.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500245, 3150

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500167, 327

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2501321, 241

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1248425, 1251594, 2499981, 624122, 625408, 1250528, 4468

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1248975, 1249492, 2501525, 624188, 624173, 1249471, 476

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1247167, 1252446, 2500379, 624116, 625512, 1249564, 570



==> figs-uit/FINAL/results-energy-x86/CBTree-8388607.5.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499172, 3240

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2501077, 328

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500222, 243

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1249321, 1250634, 2500045, 621638, 622981, 1248117, 4521

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1250972, 1251656, 2497364, 625884, 625741, 1249501, 474

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1248999, 1249738, 2501255, 625709, 625160, 1251128, 551



==> figs-uit/FINAL/results-energy-x86/CBTree.x86.csv <==
5000000,1,0,3184.0000000000,61.0409698481,105.4244000000,.6622713190,16.6663200000,.0869776229,3.5218660000,.0282235717,.0388022400,.0052791950,66.0331400000,1.3709043522,7.9729780000,1.7135715744,.0041909100,.0013241978,.0021809478,.0015272196
5000000,12,0,361.6000000000,74.0189165011,19.0525800000,2.2884892433,2.3179200000,.2162610612,2.7818024340,1.5519990207,.0171942820,.0056325127,8.2337340000,2.2369674675,1.5169940000,.9142193031,.6905145500,1.5365956604,.0044516260,.0074567553
5000000,24,0,240.4000000000,3.6469165057,11.4447799999,.1069355268,1.9859219999,.0255089866,3.3892439999,.0747050855,.0233580001,.0017663238,10.8914799999,.1665457351,.8141437999,.0085397775,.0023347980,.0002549509,.0031598800,.0001780449
5000000,1,50,4678.6000000000,499.7312277614,156.2898000000,14.8709229605,25.6849600000,1.9315218489,6.3670400000,1.6102220754,2.0681320000,.3304025461,97.2757200000,11.0247944124,12.7278520000,5.6795460780,.8399616860,1.8635726208,.2404729660,.5317028521
5000000,12,50,477.8000000000,6.3796551630,27.3586000000,.1453537921,4.7196160000,.0202912887,7.1147340000,.0258210514,2.1890980000,.0118469067,10.4896400000,.2307844511,1.6049580000,.0290018689,.0031767721,.0011056672,.0015602828,.0007378346
5000000,24,50,552.8000000000,15.4175224987,24.1758400000,1.2004530448,4.5173619999,1.2665146990,5.7086382799,3.1783755716,1.5767028599,.8686601426,25.1271599999,1.1202924207,2.6444740001,1.2355279679,1.5051074201,3.1472249096,.4320855801,.8793723517


==> figs-uit/FINAL/results-energy-x86/GreenBST-8388607.1.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499508, 2861

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500353, 309

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2498730, 155

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1249381, 1249773, 2500846, 606878, 620529, 1249830, 2975

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1249087, 1251925, 2498980, 610418, 625406, 1248863, 368

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1251383, 1250395, 2498214, 604569, 624218, 1248238, 485



==> figs-uit/FINAL/results-energy-x86/GreenBST-8388607.2.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500818, 2466

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2501410, 276

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2501692, 158

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1249187, 1249981, 2500832, 610100, 624339, 1250809, 3292

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1250940, 1248363, 2500689, 604782, 623486, 1248402, 369

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1250582, 1248940, 2500470, 603734, 623151, 1249745, 458



==> figs-uit/FINAL/results-energy-x86/GreenBST-8388607.3.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500241, 2437

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2499498, 275

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2498591, 159

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1249304, 1250081, 2500615, 610812, 625195, 1248576, 2986

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1247554, 1249637, 2502801, 609330, 623787, 1251774, 373

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1252114, 1250065, 2497813, 611644, 624550, 1248370, 459



==> figs-uit/FINAL/results-energy-x86/GreenBST-8388607.4.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501807, 2467

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500478, 279

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500342, 158

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1249352, 1250417, 2500231, 611938, 627143, 1249734, 2874

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1249662, 1250190, 2500140, 609622, 625007, 1249979, 370

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1250108, 1250250, 2499634, 602328, 624687, 1249160, 485



==> figs-uit/FINAL/results-energy-x86/GreenBST-8388607.5.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499356, 2543

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2499967, 276

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500147, 157

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1248299, 1251184, 2500517, 610854, 626837, 1250085, 2869

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1247734, 1249934, 2502324, 609263, 624021, 1250164, 373

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1248582, 1250638, 2500772, 605264, 624438, 1248090, 483



==> figs-uit/FINAL/results-energy-x86/GreenBST.x86.csv <==
5000000,1,0,2555.2000000001,175.4357432224,84.3711200001,4.3843934006,12.9493600001,.5143466953,.8274270000,.3211496106,.0341614800,.0301480132,53.0022000001,3.8885181387,5.5621540001,2.6441620003,.1663557901,.3679507604,.0065725720,.0127824449
5000000,12,0,282.8000000001,14.7546602807,14.7423599999,.1276512745,1.5989479999,.2507180458,.8151601479,.4539683687,.0106229860,.0042639066,6.2174920001,.5022969433,.9784648000,.3344674330,.1924144844,.4274437577,.0033115443,.0056818834
5000000,24,0,158.2000000000,2.0493901531,7.9446300000,.3869135442,.9954294000,.2169720117,.8058162860,.4485701184,.0127558000,.0054233753,7.3216800000,.3689111410,.6305932000,.2165862994,.1919248240,.4257195344,.0072932380,.0063732801
5000000,1,50,2999.4000000001,172.4044662995,99.0996600001,4.2521801000,15.2588200000,.5306287091,1.0518968599,.5624986803,.2137643999,.1039182890,62.2225200001,3.8952592503,7.5190140000,3.2368324111,.2477652173,.5420023213,.0454996427,.0980130705
5000000,12,50,371.1999999999,2.3874672772,20.0728600000,.0979990969,2.4146299999,.0189347828,1.3353579999,.0074764229,.2627906000,.0009184225,7.9166380000,.1699394230,1.1824960000,.0469497422,.0016412160,.0003472751,.0007367740,.0004065710
5000000,24,50,475.0000000000,14.6287388383,24.2055400000,.6517829990,3.1584760000,.0777312581,2.1260020000,.0115253546,.3541660000,.0012334504,21.1797200000,.6633972919,1.7085660000,.0571169151,.0230160799,.0006390618,.0139077800,.0018438275


==> figs-uit/FINAL/results-energy-x86/LFBST-8388607.1.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499141, 7462

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500595, 727

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500049, 454

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1248954, 1249634, 2501412, 624984, 625123, 1252651, 7666

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1249953, 1250891, 2499148, 624127, 625739, 1248528, 730

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1250539, 1251167, 2498286, 625812, 626379, 1248959, 467



==> figs-uit/FINAL/results-energy-x86/LFBST-8388607.2.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499329, 7430

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2498442, 773

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2498166, 452

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1248791, 1249049, 2502160, 619110, 620820, 1250163, 8080

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1251431, 1251169, 2497392, 626673, 626247, 1247415, 747

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1247594, 1248952, 2503446, 623685, 624522, 1250976, 465



==> figs-uit/FINAL/results-energy-x86/LFBST-8388607.3.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501636, 7524

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2497542, 775

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500909, 454

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1251213, 1248378, 2500409, 628050, 626894, 1249623, 7538

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1250219, 1249471, 2500302, 624128, 624576, 1250220, 761

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1250233, 1250880, 2498879, 625924, 625760, 1250130, 465



==> figs-uit/FINAL/results-energy-x86/LFBST-8388607.4.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2498887, 7503

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2497760, 771

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500316, 473

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1248949, 1250004, 2501047, 624763, 624707, 1250190, 9120

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1249932, 1250443, 2499617, 625721, 625156, 1248915, 973

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1249799, 1251599, 2498594, 625334, 625544, 1251553, 470



==> figs-uit/FINAL/results-energy-x86/LFBST-8388607.5.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2498878, 8947

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500758, 738

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2499918, 451

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1249948, 1250509, 2499543, 625771, 626369, 1250777, 7634

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1251092, 1251652, 2497248, 625447, 625385, 1248049, 973

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1250885, 1248509, 2500598, 625989, 623767, 1249555, 464



==> figs-uit/FINAL/results-energy-x86/LFBST.x86.csv <==
5000000,1,0,7773.3999999999,656.5133662006,251.5015999999,21.0501745432,39.9480799999,3.1984422274,3.0435700000,.3225512348,.1856646999,.2863060388,160.6007999999,14.0321443372,14.6050600000,5.4812093403,.3110687040,.6897718922,.0134580150,.0279144102
5000000,12,0,757.2000000000,22.4209723250,39.6246400000,1.1837973825,4.8942500000,.1122596178,3.1502640000,.0046504945,.0064021480,.0001959591,16.2689000000,.4851195316,2.3402420000,.2633586683,.0027776240,.0007422937,.0016592393,.0008458723
5000000,24,0,457.6000000000,8.8204308285,20.5217600000,.5767193060,2.8889339999,.6564669565,2.5206122839,1.4053523316,.0083750780,.0036875194,19.8276600000,.4212828954,1.8397100000,.6210475064,.6315699281,1.3855839987,.0125309520,.0102705452
5000000,1,50,8007.6000000000,655.6422805158,258.9632000000,20.9086421295,41.2088200000,3.2464193108,2.9130380000,.3675892211,.3420420000,.2706528939,165.7108000000,13.9706934938,19.4869600000,9.6895392051,.4612507460,.7075841805,.0258379976,.0382383498
5000000,12,50,837.1999999999,124.9387850109,42.8559999999,4.9877314944,4.7524340000,.2326757864,1.9381599601,1.7240263282,.1289047400,.0608661301,18.2937400000,3.2579546072,3.3426479999,1.7158591149,1.2700181199,1.7361188894,.0456928376,.0586390407
5000000,24,50,467.2000000000,2.3874672772,21.9384800000,.1455137691,3.3019660000,.0134004477,3.1889380000,.0230978548,.1457872000,.0010736386,20.3939000000,.0778839842,1.6983300000,.0229395292,.0235770001,.0009114274,.0297950000,.0008760707


==> figs-uit/FINAL/results-energy-x86/citrus-8388607.1.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 7477

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 668

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 398

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1250378, 1249614, 2500008, 628024, 627268, 2500008, 8075

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1250515, 1249289, 2500188, 625959, 624095, 2500188, 739

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1249555, 1249900, 2500537, 620004, 620789, 2500537, 489



==> figs-uit/FINAL/results-energy-x86/citrus-8388607.2.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 7939

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 831

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 397

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1250416, 1249957, 2499627, 630105, 629997, 2499627, 8065

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1251250, 1249602, 2499140, 626489, 624372, 2499140, 754

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1248598, 1251717, 2499677, 624512, 625775, 2499677, 498



==> figs-uit/FINAL/results-energy-x86/citrus-8388607.3.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 10233

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 661

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 407

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1249784, 1248757, 2501459, 623736, 623537, 2501459, 7981

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1251154, 1250472, 2498366, 617648, 617853, 2498366, 738

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1250134, 1250887, 2498971, 624507, 625629, 2498971, 503



==> figs-uit/FINAL/results-energy-x86/citrus-8388607.4.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 8287

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 654

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 401

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1249688, 1250988, 2499324, 621763, 622887, 2499324, 8061

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1250585, 1248025, 2501382, 624867, 622938, 2501382, 974

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1250290, 1250161, 2499541, 625804, 624650, 2499541, 539



==> figs-uit/FINAL/results-energy-x86/citrus-8388607.5.dat <==
Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 7481

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 843

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 432

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 1, 1249910, 1251505, 2498585, 624441, 624890, 2498585, 11130

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 12, 1250307, 1249635, 2500050, 625324, 624576, 2500050, 756

Socket 0: 2 memory controllers detected with total number of 4 channels. 2 QPI ports detected. 0: 16777216, 25.00, 25.00, 24, 1250239, 1250796, 2498957, 625574, 625298, 2498957, 532



==> figs-uit/FINAL/results-energy-x86/citrus.x86.csv <==
5000000,1,0,8284.0000000000,1141.1467916092,267.7928000000,37.1597927160,42.4647000000,5.5739841679,3.3699060000,.4507020125,.2060707400,.3484287303,171.2478000000,23.9801551225,16.9999600000,10.4313394148,.4280006160,.9503734394,.0182659922,.0371642354
5000000,12,0,732.6000000000,96.4380630249,37.1190800000,3.4337679692,4.0378640000,.4035974461,1.7259924060,1.5694861073,.0089915440,.0012622598,16.0935000000,2.5332895373,2.8757500000,1.4387369037,1.0727410390,1.4662270244,.0062494772,.0088359945
5000000,24,0,410.4000000000,14.9432258900,18.6757800000,.6163409096,2.5502760000,.6068148684,2.1631882700,1.2073521035,.0134343540,.0040358022,17.9643399999,.5263430136,1.6589340000,.5482455068,.5507650900,1.2179744926,.0101646940,.0079486476
5000000,1,50,8663.0000000000,1379.6187879265,281.0032000000,44.2636654910,44.7318200000,6.7544460599,3.2855180000,1.2688541137,.4385190000,.2603309906,179.4962000000,29.5779228597,21.5952400000,12.3778667375,.7984955420,1.7403165473,.0522498464,.1135296274
5000000,12,50,793.8000000000,101.6523487185,41.8352600000,4.1475648159,4.9043780000,.2188945335,2.6037720000,1.3776778007,.2686737600,.0944014163,17.1507600000,2.9686008493,2.9560100000,1.3397564235,.6253844560,1.3643100437,.0457019046,.0995055872
5000000,24,50,515.4000000000,21.8357505023,24.8184000000,1.4643722818,3.4166940000,.7361044148,2.8422033400,1.5858819296,.3121737800,.1606749320,23.8399999999,1.2299148446,2.4518160000,.5953665169,1.0715235200,1.5123042633,.2011075800,.1545413986


==> figs-uit/FINAL/results-mic/CBTree-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499005, 20601 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4292024898 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,22280653878 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,130878534 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,458293306 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,59882 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,37701415 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,23 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,29303 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12078108 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,458127978 #P,perf::BRANCH-MISSES:mg=0:mh=0,118274071 #P,perf::BRANCHES:mg=0:mh=0,820616133
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4292024898 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,22280653878 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,130878534 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,458293306 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,59882 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,37701415 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,23 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,29303 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12078108 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,458127978 #P,perf::BRANCH-MISSES:mg=0:mh=0,118274071 #P,perf::BRANCHES:mg=0:mh=0,820616133
0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2500258, 1943 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4230414457 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28237474854 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,131109109 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,449851409 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,9557652 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,37774651 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,1568 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,64175 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12940865 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,448841967 #P,perf::BRANCH-MISSES:mg=0:mh=0,156158478 #P,perf::BRANCHES:mg=0:mh=0,801087755
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4230414457 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28237474854 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,131109109 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,449851409 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,9557652 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,37774651 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,1568 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,64175 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12940865 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,448841967 #P,perf::BRANCH-MISSES:mg=0:mh=0,156158478 #P,perf::BRANCHES:mg=0:mh=0,801087755
0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2500548, 974 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4399993119 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28834917456 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,131653169 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,482189939 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,12147476 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,32401103 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,1312416 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,60099 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13058853 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,481478006 #P,perf::BRANCH-MISSES:mg=0:mh=0,158818984 #P,perf::BRANCHES:mg=0:mh=0,866287932
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4399993119 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28834917456 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,131653169 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,482189939 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,12147476 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,32401103 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,1312416 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,60099 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13058853 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,481478006 #P,perf::BRANCH-MISSES:mg=0:mh=0,158818984 #P,perf::BRANCHES:mg=0:mh=0,866287932
0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2500154, 473 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4263902384 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28857291320 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,130451628 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,456255768 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,17426197 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,31734561 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5562 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,67156 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13047487 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,456296628 #P,perf::BRANCH-MISSES:mg=0:mh=0,165617138 #P,perf::BRANCHES:mg=0:mh=0,815922703
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4263902384 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28857291320 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,130451628 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,456255768 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,17426197 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,31734561 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5562 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,67156 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13047487 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,456296628 #P,perf::BRANCH-MISSES:mg=0:mh=0,165617138 #P,perf::BRANCHES:mg=0:mh=0,815922703
0: 8388608, 25.00, 25.00, 1, 1251120, 1250529, 2498351, 628133, 626842, 1249176, 29928 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7551043830 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,32077412688 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,160281683 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1497463724 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,206121 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,64345282 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,4644 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,10212027 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13178922 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1501691448 #P,perf::BRANCH-MISSES:mg=0:mh=0,151978669 #P,perf::BRANCHES:mg=0:mh=0,1243970022
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7551043830 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,32077412688 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,160281683 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1497463724 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,206121 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,64345282 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,4644 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,10212027 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13178922 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1501691448 #P,perf::BRANCH-MISSES:mg=0:mh=0,151978669 #P,perf::BRANCHES:mg=0:mh=0,1243970022
0: 8388608, 25.00, 25.00, 14, 1249461, 1251690, 2498837, 623997, 625992, 1250181, 3032 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7517549649 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,42835003200 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,168358007 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1498378015 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,13894612 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,51901266 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,7282217 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,10784131 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,16781705 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1492983471 #P,perf::BRANCH-MISSES:mg=0:mh=0,216795794 #P,perf::BRANCHES:mg=0:mh=0,1235910919
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7517549649 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,42835003200 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,168358007 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1498378015 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,13894612 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,51901266 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,7282217 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,10784131 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,16781705 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1492983471 #P,perf::BRANCH-MISSES:mg=0:mh=0,216795794 #P,perf::BRANCHES:mg=0:mh=0,1235910919
0: 8388608, 25.00, 25.00, 28, 1249679, 1250762, 2499547, 624184, 624616, 1249524, 1670 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7481104352 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,43710966753 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,166233067 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1487131506 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,13285735 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,44770139 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5510603 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,11097418 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,18656185 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1488268243 #P,perf::BRANCH-MISSES:mg=0:mh=0,223668109 #P,perf::BRANCHES:mg=0:mh=0,1236814920
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7481104352 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,43710966753 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,166233067 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1487131506 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,13285735 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,44770139 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5510603 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,11097418 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,18656185 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1488268243 #P,perf::BRANCH-MISSES:mg=0:mh=0,223668109 #P,perf::BRANCHES:mg=0:mh=0,1236814920
0: 8388608, 25.00, 25.00, 57, 1249425, 1248380, 2502178, 623284, 622864, 1250299, 1512 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,10661488531 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,52867751432 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,166942482 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,2279906619 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,17714049 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,43576435 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,6194672 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,11241736 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17208504 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,2329488421 #P,perf::BRANCH-MISSES:mg=0:mh=0,206286072 #P,perf::BRANCHES:mg=0:mh=0,2959921035
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,10661488531 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,52867751432 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,166942482 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,2279906619 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,17714049 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,43576435 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,6194672 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,11241736 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17208504 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,2329488421 #P,perf::BRANCH-MISSES:mg=0:mh=0,206286072 #P,perf::BRANCHES:mg=0:mh=0,2959921035


==> figs-uit/FINAL/results-mic/CBTree-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499362, 20544 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4287785001 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,22224971923 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,130883536 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,458905451 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,54796 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,37539425 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,59 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,22927 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,11782347 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,458645637 #P,perf::BRANCH-MISSES:mg=0:mh=0,118309740 #P,perf::BRANCHES:mg=0:mh=0,820523171
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4287785001 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,22224971923 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,130883536 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,458905451 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,54796 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,37539425 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,59 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,22927 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,11782347 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,458645637 #P,perf::BRANCH-MISSES:mg=0:mh=0,118309740 #P,perf::BRANCHES:mg=0:mh=0,820523171
0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2502343, 1907 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4194102561 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,27842691746 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,130164914 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,443891718 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,9255552 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,37205081 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3845 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,59455 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12838562 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,443868374 #P,perf::BRANCH-MISSES:mg=0:mh=0,151042237 #P,perf::BRANCHES:mg=0:mh=0,790507393
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4194102561 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,27842691746 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,130164914 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,443891718 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,9255552 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,37205081 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3845 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,59455 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12838562 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,443868374 #P,perf::BRANCH-MISSES:mg=0:mh=0,151042237 #P,perf::BRANCHES:mg=0:mh=0,790507393
0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2500040, 983 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4395850531 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,29017996289 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,131004356 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,482326194 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,12343990 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,34742754 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2802 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,66264 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13276052 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,481402010 #P,perf::BRANCH-MISSES:mg=0:mh=0,158434241 #P,perf::BRANCHES:mg=0:mh=0,866120834
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4395850531 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,29017996289 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,131004356 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,482326194 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,12343990 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,34742754 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2802 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,66264 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13276052 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,481402010 #P,perf::BRANCH-MISSES:mg=0:mh=0,158434241 #P,perf::BRANCHES:mg=0:mh=0,866120834
0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2499507, 479 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4259005170 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28739944907 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,131081256 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,453640871 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,17140406 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,31556875 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2628 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,64799 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13481119 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,454266934 #P,perf::BRANCH-MISSES:mg=0:mh=0,164515021 #P,perf::BRANCHES:mg=0:mh=0,811764684
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4259005170 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28739944907 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,131081256 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,453640871 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,17140406 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,31556875 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2628 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,64799 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13481119 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,454266934 #P,perf::BRANCH-MISSES:mg=0:mh=0,164515021 #P,perf::BRANCHES:mg=0:mh=0,811764684
0: 8388608, 25.00, 25.00, 1, 1250155, 1250900, 2498945, 626089, 626636, 1248937, 29882 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7517760756 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,32025004136 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,159369649 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1491098618 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,231790 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,63848243 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2544 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,10302756 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15269456 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1490408601 #P,perf::BRANCH-MISSES:mg=0:mh=0,153143658 #P,perf::BRANCHES:mg=0:mh=0,1239498577
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7517760756 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,32025004136 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,159369649 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1491098618 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,231790 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,63848243 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2544 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,10302756 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15269456 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1490408601 #P,perf::BRANCH-MISSES:mg=0:mh=0,153143658 #P,perf::BRANCHES:mg=0:mh=0,1239498577
0: 8388608, 25.00, 25.00, 14, 1251051, 1249362, 2499575, 625381, 624309, 1249089, 3076 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7526804818 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,42906700549 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,165684231 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1503197622 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,13431447 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,51946122 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5533815 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,11821573 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,16601357 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1499206368 #P,perf::BRANCH-MISSES:mg=0:mh=0,217366288 #P,perf::BRANCHES:mg=0:mh=0,1239653902
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7526804818 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,42906700549 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,165684231 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1503197622 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,13431447 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,51946122 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5533815 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,11821573 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,16601357 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1499206368 #P,perf::BRANCH-MISSES:mg=0:mh=0,217366288 #P,perf::BRANCHES:mg=0:mh=0,1239653902
0: 8388608, 25.00, 25.00, 28, 1249154, 1251420, 2499414, 624460, 624431, 1248947, 1647 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7435391055 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,43613128560 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,165614756 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1484961797 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,12429396 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,40907009 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,4841069 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,10241367 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,19051061 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1480870423 #P,perf::BRANCH-MISSES:mg=0:mh=0,226648183 #P,perf::BRANCHES:mg=0:mh=0,1233891302
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7435391055 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,43613128560 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,165614756 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1484961797 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,12429396 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,40907009 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,4841069 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,10241367 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,19051061 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1480870423 #P,perf::BRANCH-MISSES:mg=0:mh=0,226648183 #P,perf::BRANCHES:mg=0:mh=0,1233891302
0: 8388608, 25.00, 25.00, 57, 1249906, 1251404, 2498673, 624952, 625497, 1248929, 1471 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,10789605252 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,53455694645 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,169112498 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,2298705657 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,16781180 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,44704489 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,6288515 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,9892155 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17203004 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,2355355851 #P,perf::BRANCH-MISSES:mg=0:mh=0,203583257 #P,perf::BRANCHES:mg=0:mh=0,2983480006
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,10789605252 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,53455694645 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,169112498 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,2298705657 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,16781180 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,44704489 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,6288515 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,9892155 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17203004 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,2355355851 #P,perf::BRANCH-MISSES:mg=0:mh=0,203583257 #P,perf::BRANCHES:mg=0:mh=0,2983480006


==> figs-uit/FINAL/results-mic/CBTree-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2498634, 20565 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4254799543 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,22247139631 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,130802399 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,453439509 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,61025 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,37804060 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,30868 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12171488 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,453758148 #P,perf::BRANCH-MISSES:mg=0:mh=0,117048459 #P,perf::BRANCHES:mg=0:mh=0,810115710
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4254799543 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,22247139631 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,130802399 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,453439509 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,61025 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,37804060 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,30868 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12171488 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,453758148 #P,perf::BRANCH-MISSES:mg=0:mh=0,117048459 #P,perf::BRANCHES:mg=0:mh=0,810115710
0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2500671, 1977 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4412356897 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28718947245 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,131343192 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,484690094 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,10103562 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,38111528 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,12970 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,69263 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12780428 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,484799653 #P,perf::BRANCH-MISSES:mg=0:mh=0,154352378 #P,perf::BRANCHES:mg=0:mh=0,872174645
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4412356897 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28718947245 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,131343192 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,484690094 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,10103562 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,38111528 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,12970 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,69263 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12780428 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,484799653 #P,perf::BRANCH-MISSES:mg=0:mh=0,154352378 #P,perf::BRANCHES:mg=0:mh=0,872174645
0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2498722, 965 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4280023624 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28543797351 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,130754812 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,457499056 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,11825337 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,34489937 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5101 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,65974 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12508758 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,457504298 #P,perf::BRANCH-MISSES:mg=0:mh=0,163082585 #P,perf::BRANCHES:mg=0:mh=0,819005474
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4280023624 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28543797351 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,130754812 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,457499056 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,11825337 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,34489937 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5101 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,65974 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12508758 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,457504298 #P,perf::BRANCH-MISSES:mg=0:mh=0,163082585 #P,perf::BRANCHES:mg=0:mh=0,819005474
0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2499015, 480 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4383963389 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,29158854865 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,131453958 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,481301624 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,17663521 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,31859747 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2764 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,70206 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13240083 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,481128782 #P,perf::BRANCH-MISSES:mg=0:mh=0,159958830 #P,perf::BRANCHES:mg=0:mh=0,864301814
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4383963389 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,29158854865 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,131453958 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,481301624 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,17663521 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,31859747 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2764 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,70206 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13240083 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,481128782 #P,perf::BRANCH-MISSES:mg=0:mh=0,159958830 #P,perf::BRANCHES:mg=0:mh=0,864301814
0: 8388608, 25.00, 25.00, 1, 1250406, 1248410, 2501184, 624544, 624443, 1249518, 29754 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7375905792 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,31910600868 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,159940147 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1459716062 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,140363 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,64168889 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3113 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,10238332 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13643352 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1461374112 #P,perf::BRANCH-MISSES:mg=0:mh=0,154914308 #P,perf::BRANCHES:mg=0:mh=0,1178967709
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7375905792 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,31910600868 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,159940147 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1459716062 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,140363 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,64168889 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3113 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,10238332 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13643352 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1461374112 #P,perf::BRANCH-MISSES:mg=0:mh=0,154914308 #P,perf::BRANCHES:mg=0:mh=0,1178967709
0: 8388608, 25.00, 25.00, 14, 1249446, 1250863, 2499679, 625205, 625334, 1251710, 3042 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7446083157 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,42872357003 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,166264646 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1478511669 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,13192475 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,52113121 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5927332 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,11037585 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,16927572 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1482868532 #P,perf::BRANCH-MISSES:mg=0:mh=0,220604699 #P,perf::BRANCHES:mg=0:mh=0,1194505799
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7446083157 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,42872357003 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,166264646 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1478511669 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,13192475 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,52113121 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5927332 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,11037585 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,16927572 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1482868532 #P,perf::BRANCH-MISSES:mg=0:mh=0,220604699 #P,perf::BRANCHES:mg=0:mh=0,1194505799
0: 8388608, 25.00, 25.00, 28, 1250673, 1249266, 2500049, 625585, 623875, 1252046, 1679 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7628461263 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,44006281003 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,166412168 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1525422154 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,12255531 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,41942526 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,4011966 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,10336564 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17696917 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1526266472 #P,perf::BRANCH-MISSES:mg=0:mh=0,222301457 #P,perf::BRANCHES:mg=0:mh=0,1289759370
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,7628461263 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,44006281003 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,166412168 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,1525422154 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,12255531 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,41942526 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,4011966 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,10336564 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17696917 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1526266472 #P,perf::BRANCH-MISSES:mg=0:mh=0,222301457 #P,perf::BRANCHES:mg=0:mh=0,1289759370
0: 8388608, 25.00, 25.00, 57, 1250107, 1250062, 2499814, 625349, 625740, 1249948, 1480 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,11021289237 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,53016290546 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,167361917 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,2288243105 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,18381503 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,43460859 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,8767799 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,11973537 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17000324 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,2369135954 #P,perf::BRANCH-MISSES:mg=0:mh=0,205267023 #P,perf::BRANCHES:mg=0:mh=0,2972634320
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,11021289237 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,53016290546 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,167361917 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,2288243105 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,18381503 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,43460859 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,8767799 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,11973537 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17000324 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,2369135954 #P,perf::BRANCH-MISSES:mg=0:mh=0,205267023 #P,perf::BRANCHES:mg=0:mh=0,2972634320


==> figs-uit/FINAL/results-mic/CBTree.mic.csv <==
5000000,1,0,20570.0000000000,28.8270706107,.1922710000,.0008943712,.2864176666,.0017843766,.2886250000,.0011592238,.0004480000,.0000244948,.2881773333,.0011350330,.0262923333,.0005708765,.1442666666,.0001905255
5000000,14,0,1942.3333333333,35.0047615808,.1513636666,.0020126847,.2852233334,.0123639111,.3622193333,.0051839077,.0736900000,.0030204966,.2885293333,.0022049716,.0280393334,.0014533065,.1876590000,.0094529096
5000000,28,0,974.0000000000,9.0000000000,.1513420000,.0013294359,.2768146666,.0078165721,.3545060000,.0055802598,.0956543334,.0060049812,.2588516666,.0106636625,.0273470000,.0002278157,.1884600000,.0092366877
5000000,57,0,477.3333333333,3.7859388972,.1487656666,.0013872995,.2826646667,.0084024460,.3755723333,.0030778239,.1329330000,.0019016571,.2426390000,.0012920913,.0285966667,.0010789810,.1969056667,.0102486194
5000000,1,50,29854.6666666667,90.1628156910,.2337636667,.0022929893,.1078283333,.0015094038,.4664473334,.0003165438,.0012273334,.0002963106,.4652200000,.0000556776,.0094523334,.0007413501,.1257076666,.0049761028
5000000,14,50,3050.0000000000,23.0651251893,.1748676667,.0010292230,.1116783333,.0012629330,.4974253334,.0023401709,.1184156667,.0063875190,.3790096666,.0063096434,.0112426666,.0001708800,.1784803333,.0053717781
5000000,28,50,1665.3333333333,16.5025250593,.1716610000,.0014990663,.1108006667,.0014842506,.4247270000,.0211613326,.1050356667,.0076868328,.3196910000,.0144399342,.0123316667,.0006589385,.1789623334,.0058927922
5000000,57,50,1487.6666666667,21.5483951451,.2037966666,.0035417227,.0733106667,.0002273763,.4747610000,.0173134312,.1472833333,.0133739373,.3274776666,.0042615020,.0072890000,.0001058300,.0689940000,.0007296574


==> figs-uit/FINAL/results-mic/GreenBST-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501107, 17668 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3586770528 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,19129916079 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,66567076 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,414007703 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,112600 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,35642283 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,5587 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,11574738 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,414257346 #P,perf::BRANCH-MISSES:mg=0:mh=0,120456993 #P,perf::BRANCHES:mg=0:mh=0,665847385
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3586770528 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,19129916079 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,66567076 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,414007703 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,112600 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,35642283 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,5587 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,11574738 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,414257346 #P,perf::BRANCH-MISSES:mg=0:mh=0,120456993 #P,perf::BRANCHES:mg=0:mh=0,665847385
0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2500845, 1473 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3587524452 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21796340019 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,67826569 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,413914406 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,10065231 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,26928997 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,375 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,7854 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15177432 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,413997119 #P,perf::BRANCH-MISSES:mg=0:mh=0,141042326 #P,perf::BRANCHES:mg=0:mh=0,665846646
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3587524452 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21796340019 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,67826569 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,413914406 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,10065231 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,26928997 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,375 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,7854 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15177432 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,413997119 #P,perf::BRANCH-MISSES:mg=0:mh=0,141042326 #P,perf::BRANCHES:mg=0:mh=0,665846646
0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2499203, 731 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3586124731 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21818427112 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,69001329 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,413948581 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,13160237 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,22484847 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,60 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8018 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15788465 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,413860141 #P,perf::BRANCH-MISSES:mg=0:mh=0,143244972 #P,perf::BRANCHES:mg=0:mh=0,666134402
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3586124731 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21818427112 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,69001329 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,413948581 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,13160237 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,22484847 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,60 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8018 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15788465 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,413860141 #P,perf::BRANCH-MISSES:mg=0:mh=0,143244972 #P,perf::BRANCHES:mg=0:mh=0,666134402
0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2499480, 356 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3572103298 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21731486840 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,68933252 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,414449769 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,18475297 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,18725462 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,1384 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8879 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15466306 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,413972509 #P,perf::BRANCH-MISSES:mg=0:mh=0,144128726 #P,perf::BRANCHES:mg=0:mh=0,666883880
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3572103298 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21731486840 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,68933252 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,414449769 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,18475297 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,18725462 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,1384 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8879 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15466306 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,413972509 #P,perf::BRANCH-MISSES:mg=0:mh=0,144128726 #P,perf::BRANCHES:mg=0:mh=0,666883880
0: 8388608, 25.00, 25.00, 1, 1249807, 1249890, 2500303, 601410, 626998, 1247547, 20733 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4504070154 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,22323714031 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,71780496 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,660807721 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,154252 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,37304768 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3737 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,2727510 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13625147 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,665174934 #P,perf::BRANCH-MISSES:mg=0:mh=0,153766354 #P,perf::BRANCHES:mg=0:mh=0,827288736
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4504070154 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,22323714031 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,71780496 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,660807721 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,154252 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,37304768 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3737 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,2727510 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,13625147 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,665174934 #P,perf::BRANCH-MISSES:mg=0:mh=0,153766354 #P,perf::BRANCHES:mg=0:mh=0,827288736
0: 8388608, 25.00, 25.00, 14, 1248973, 1250039, 2500976, 598846, 623620, 1246225, 1879 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4520819055 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,27294752543 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,78026487 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,668261377 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,12209045 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,27655384 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2514142 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3499565 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17690889 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,666768346 #P,perf::BRANCH-MISSES:mg=0:mh=0,207140923 #P,perf::BRANCHES:mg=0:mh=0,831090271
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4520819055 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,27294752543 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,78026487 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,668261377 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,12209045 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,27655384 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2514142 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3499565 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17690889 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,666768346 #P,perf::BRANCH-MISSES:mg=0:mh=0,207140923 #P,perf::BRANCHES:mg=0:mh=0,831090271
0: 8388608, 25.00, 25.00, 28, 1249043, 1250687, 2500258, 594352, 623957, 1246291, 981 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4527766787 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28412589426 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,79752417 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,667775169 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,15605684 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,21168839 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,4652610 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3313340 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,19049908 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,673215742 #P,perf::BRANCH-MISSES:mg=0:mh=0,211615849 #P,perf::BRANCHES:mg=0:mh=0,832380403
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4527766787 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28412589426 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,79752417 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,667775169 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,15605684 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,21168839 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,4652610 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3313340 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,19049908 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,673215742 #P,perf::BRANCH-MISSES:mg=0:mh=0,211615849 #P,perf::BRANCHES:mg=0:mh=0,832380403
0: 8388608, 25.00, 25.00, 57, 1250417, 1249686, 2499880, 596628, 623165, 1246897, 632 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4542831099 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,37242426720 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,81429740 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,673022125 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,19363681 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,19170539 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3516518 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3504717 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17582661 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,665588850 #P,perf::BRANCH-MISSES:mg=0:mh=0,212491327 #P,perf::BRANCHES:mg=0:mh=0,834058785
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4542831099 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,37242426720 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,81429740 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,673022125 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,19363681 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,19170539 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3516518 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3504717 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17582661 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,665588850 #P,perf::BRANCH-MISSES:mg=0:mh=0,212491327 #P,perf::BRANCHES:mg=0:mh=0,834058785


==> figs-uit/FINAL/results-mic/GreenBST-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501224, 17504 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3590327355 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,18932019162 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,65439745 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,413861095 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,104220 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,35247168 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,5455 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,11705753 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,414300360 #P,perf::BRANCH-MISSES:mg=0:mh=0,120875136 #P,perf::BRANCHES:mg=0:mh=0,666008114
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3590327355 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,18932019162 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,65439745 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,413861095 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,104220 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,35247168 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,5455 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,11705753 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,414300360 #P,perf::BRANCH-MISSES:mg=0:mh=0,120875136 #P,perf::BRANCHES:mg=0:mh=0,666008114
0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2499312, 1478 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3587849719 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21821092108 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,68647962 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,413874274 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,9955854 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,26987743 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,144 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8431 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15435958 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,413939101 #P,perf::BRANCH-MISSES:mg=0:mh=0,141029664 #P,perf::BRANCHES:mg=0:mh=0,665855012
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3587849719 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21821092108 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,68647962 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,413874274 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,9955854 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,26987743 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,144 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8431 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15435958 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,413939101 #P,perf::BRANCH-MISSES:mg=0:mh=0,141029664 #P,perf::BRANCHES:mg=0:mh=0,665855012
0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2501074, 731 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3589140268 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21812290810 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,68548010 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,413846525 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,13201187 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,22428274 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,95 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8343 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15478478 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,413953086 #P,perf::BRANCH-MISSES:mg=0:mh=0,143087800 #P,perf::BRANCHES:mg=0:mh=0,666471307
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3589140268 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21812290810 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,68548010 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,413846525 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,13201187 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,22428274 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,95 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8343 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15478478 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,413953086 #P,perf::BRANCH-MISSES:mg=0:mh=0,143087800 #P,perf::BRANCHES:mg=0:mh=0,666471307
0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2499664, 357 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3580682321 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21698222737 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,68100880 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,414079179 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,18218085 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,18440794 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,335630 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8717 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,14464418 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,414154259 #P,perf::BRANCH-MISSES:mg=0:mh=0,144014853 #P,perf::BRANCHES:mg=0:mh=0,664992977
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3580682321 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21698222737 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,68100880 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,414079179 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,18218085 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,18440794 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,335630 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8717 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,14464418 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,414154259 #P,perf::BRANCH-MISSES:mg=0:mh=0,144014853 #P,perf::BRANCHES:mg=0:mh=0,664992977
0: 8388608, 25.00, 25.00, 1, 1249858, 1250921, 2499221, 602176, 627925, 1246112, 20594 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4527168582 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,22195329664 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,71686774 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,661520708 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,155009 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,37012537 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5300 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,2777766 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12418551 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,671428294 #P,perf::BRANCH-MISSES:mg=0:mh=0,153866394 #P,perf::BRANCHES:mg=0:mh=0,828379673
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4527168582 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,22195329664 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,71686774 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,661520708 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,155009 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,37012537 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5300 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,2777766 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12418551 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,671428294 #P,perf::BRANCH-MISSES:mg=0:mh=0,153866394 #P,perf::BRANCHES:mg=0:mh=0,828379673
0: 8388608, 25.00, 25.00, 14, 1251012, 1249659, 2499317, 599582, 623156, 1248840, 1856 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4505314138 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,27145521999 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,76959702 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,666363790 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,12129284 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,26281857 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3352375 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3227365 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,16195694 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,663061975 #P,perf::BRANCH-MISSES:mg=0:mh=0,206075305 #P,perf::BRANCHES:mg=0:mh=0,829089059
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4505314138 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,27145521999 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,76959702 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,666363790 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,12129284 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,26281857 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3352375 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3227365 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,16195694 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,663061975 #P,perf::BRANCH-MISSES:mg=0:mh=0,206075305 #P,perf::BRANCHES:mg=0:mh=0,829089059
0: 8388608, 25.00, 25.00, 28, 1250003, 1248891, 2501094, 594706, 622935, 1245880, 972 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4512906744 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28364449189 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,79420574 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,666913907 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,16027443 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,23769108 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2353492 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3379803 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17149757 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,661918795 #P,perf::BRANCH-MISSES:mg=0:mh=0,211129041 #P,perf::BRANCHES:mg=0:mh=0,832384846
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4512906744 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,28364449189 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,79420574 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,666913907 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,16027443 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,23769108 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2353492 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3379803 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17149757 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,661918795 #P,perf::BRANCH-MISSES:mg=0:mh=0,211129041 #P,perf::BRANCHES:mg=0:mh=0,832384846
0: 8388608, 25.00, 25.00, 57, 1250521, 1250003, 2499459, 594621, 621897, 1244606, 530 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4571495622 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,30990418293 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,82091265 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,677037117 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,20695124 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,19810971 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3415614 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3451847 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17520761 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,675156461 #P,perf::BRANCH-MISSES:mg=0:mh=0,213188990 #P,perf::BRANCHES:mg=0:mh=0,859236604
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4571495622 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,30990418293 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,82091265 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,677037117 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,20695124 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,19810971 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3415614 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3451847 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17520761 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,675156461 #P,perf::BRANCH-MISSES:mg=0:mh=0,213188990 #P,perf::BRANCHES:mg=0:mh=0,859236604


==> figs-uit/FINAL/results-mic/GreenBST-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500206, 17606 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3589283656 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,19070797892 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,65793120 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,414276770 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,50182 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,35504598 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,5486 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12037680 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,413886161 #P,perf::BRANCH-MISSES:mg=0:mh=0,120452041 #P,perf::BRANCHES:mg=0:mh=0,666212741
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3589283656 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,19070797892 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,65793120 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,414276770 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,50182 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,35504598 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,5486 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,12037680 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,413886161 #P,perf::BRANCH-MISSES:mg=0:mh=0,120452041 #P,perf::BRANCHES:mg=0:mh=0,666212741
0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2498594, 1511 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3591401287 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21756520755 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,68606057 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,412071667 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,10354522 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,20480557 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3873214 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,5458 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,14969947 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,414602551 #P,perf::BRANCH-MISSES:mg=0:mh=0,141121654 #P,perf::BRANCHES:mg=0:mh=0,666881032
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3591401287 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21756520755 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,68606057 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,412071667 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,10354522 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,20480557 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3873214 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,5458 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,14969947 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,414602551 #P,perf::BRANCH-MISSES:mg=0:mh=0,141121654 #P,perf::BRANCHES:mg=0:mh=0,666881032
0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2497653, 737 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3583980863 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21964328166 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,68611523 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,413949496 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,13441798 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,22704739 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,166 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8707 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15277456 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,413939913 #P,perf::BRANCH-MISSES:mg=0:mh=0,143155031 #P,perf::BRANCHES:mg=0:mh=0,665806187
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3583980863 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21964328166 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,68611523 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,413949496 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,13441798 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,22704739 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,166 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8707 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15277456 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,413939913 #P,perf::BRANCH-MISSES:mg=0:mh=0,143155031 #P,perf::BRANCHES:mg=0:mh=0,665806187
0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2499746, 356 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3576578778 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21742899610 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,69239708 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,414345334 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,18289515 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,18727115 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,206 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8846 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15621638 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,414218049 #P,perf::BRANCH-MISSES:mg=0:mh=0,144232555 #P,perf::BRANCHES:mg=0:mh=0,664381106
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3576578778 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,21742899610 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,69239708 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,414345334 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,18289515 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,18727115 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,206 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8846 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,15621638 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,414218049 #P,perf::BRANCH-MISSES:mg=0:mh=0,144232555 #P,perf::BRANCHES:mg=0:mh=0,664381106
0: 8388608, 25.00, 25.00, 1, 1250401, 1251183, 2498416, 599233, 623985, 1246595, 20461 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4525710570 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,22085048721 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,71293956 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,665857313 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,88244 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,36839076 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3726 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,2820175 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,11751289 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,661444713 #P,perf::BRANCH-MISSES:mg=0:mh=0,154277490 #P,perf::BRANCHES:mg=0:mh=0,828798820
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4525710570 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,22085048721 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,71293956 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,665857313 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,88244 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,36839076 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3726 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,2820175 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,11751289 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,661444713 #P,perf::BRANCH-MISSES:mg=0:mh=0,154277490 #P,perf::BRANCHES:mg=0:mh=0,828798820
0: 8388608, 25.00, 25.00, 14, 1249742, 1250256, 2499990, 590896, 624274, 1245380, 1862 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4479663107 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,27091245245 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,77772818 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,660958838 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,12340467 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,27655847 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2431061 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3431643 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17514374 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,662612495 #P,perf::BRANCH-MISSES:mg=0:mh=0,205955347 #P,perf::BRANCHES:mg=0:mh=0,824893944
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4479663107 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,27091245245 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,77772818 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,660958838 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,12340467 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,27655847 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2431061 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3431643 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17514374 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,662612495 #P,perf::BRANCH-MISSES:mg=0:mh=0,205955347 #P,perf::BRANCHES:mg=0:mh=0,824893944
0: 8388608, 25.00, 25.00, 28, 1250580, 1249296, 2500112, 599129, 623799, 1247505, 1019 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4507381864 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,29755757729 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,80122737 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,665280467 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,15872976 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,24033418 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2257304 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3421531 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17075353 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,662767674 #P,perf::BRANCH-MISSES:mg=0:mh=0,210147149 #P,perf::BRANCHES:mg=0:mh=0,827390645
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4507381864 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,29755757729 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,80122737 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,665280467 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,15872976 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,24033418 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2257304 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3421531 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17075353 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,662767674 #P,perf::BRANCH-MISSES:mg=0:mh=0,210147149 #P,perf::BRANCHES:mg=0:mh=0,827390645
0: 8388608, 25.00, 25.00, 57, 1249160, 1250897, 2499926, 597158, 624339, 1245312, 647 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4649248229 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,37294093744 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,82223510 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,695479776 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,19115528 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,18952441 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3993111 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3680145 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17345710 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,672257913 #P,perf::BRANCH-MISSES:mg=0:mh=0,212331056 #P,perf::BRANCHES:mg=0:mh=0,868619704
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4649248229 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,37294093744 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,82223510 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,695479776 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,19115528 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,18952441 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3993111 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,3680145 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,17345710 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,672257913 #P,perf::BRANCH-MISSES:mg=0:mh=0,212331056 #P,perf::BRANCHES:mg=0:mh=0,868619704


==> figs-uit/FINAL/results-mic/GreenBST.mic.csv <==
5000000,1,0,17592.6666666666,82.8090172223,.1884486667,.0010939835,.1592403334,.0013836545,.5393306666,.0018389671,.0013493334,.0005100980,.5379816666,.0021935587,.0284266666,.0005911852,.1810670000,.0003718870
5000000,14,0,1487.3333333333,20.6478408879,.1646953333,.0003371943,.1654080000,.0013713497,.5299390000,.0210582667,.1669383333,.0350666622,.3630006667,.0558030205,.0366860000,.0005918614,.2117466667,.0001153256
5000000,28,0,733.0000000000,3.4641016151,.1640273334,.0007455870,.1660253334,.0005792236,.5211860000,.0052475994,.1930743333,.0026290112,.3281110000,.0026262901,.0374826667,.0006258594,.2149146666,.0001905255
5000000,57,0,356.3333333334,.5773502691,.1646303334,.0003442382,.1659646666,.0013578291,.5393056667,.0043287642,.2682110000,.0041497349,.2710950000,.0006099180,.0366666666,.0015185848,.2165940000,.0004855924
5000000,1,50,20596.0000000000,136.0110289645,.2035510000,.0016209256,.1080210000,.0008327064,.5582556667,.0014348867,.0019090000,.0005362835,.5563466667,.0013243111,.0189153334,.0014066627,.1859193333,.0002056696
5000000,14,50,1865.6666666667,11.9303534454,.1656513334,.0003074085,.1166396666,.0010924742,.5874130000,.0025731109,.1932643334,.0068709315,.3941486666,.0092791217,.0257966666,.0011880656,.2491570000,.0005640035
5000000,28,50,990.6666666666,24.9466096561,.1566470000,.0044774099,.1196506666,.0007004998,.5677363333,.0062296227,.2372446667,.0147506474,.3304916666,.0203684658,.0266566667,.0014223923,.2539540000,.0002942787
5000000,57,50,603.0000000000,63.6631761695,.1313856667,.0140310049,.1201560000,.0016764545,.5642773334,.0112016070,.2852446667,.0073278032,.2790330000,.0040902811,.0260566667,.0003206243,.2491096667,.0052320359


==> figs-uit/FINAL/results-mic/LFBST-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501887, 41101 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2155820755 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,44541537079 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,146219712 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,382558019 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,105945 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,113727108 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,12900 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,65865924 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,382389417 #P,perf::BRANCH-MISSES:mg=0:mh=0,98041512 #P,perf::BRANCHES:mg=0:mh=0,455092488
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2155820755 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,44541537079 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,146219712 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,382558019 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,105945 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,113727108 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,12900 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,65865924 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,382389417 #P,perf::BRANCH-MISSES:mg=0:mh=0,98041512 #P,perf::BRANCHES:mg=0:mh=0,455092488
0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2500800, 3381 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2188931120 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,49684764626 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147481122 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,390204195 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,27839399 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,93355738 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,23 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,14681 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,51616617 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,389193389 #P,perf::BRANCH-MISSES:mg=0:mh=0,101304534 #P,perf::BRANCHES:mg=0:mh=0,463539121
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2188931120 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,49684764626 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147481122 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,390204195 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,27839399 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,93355738 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,23 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,14681 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,51616617 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,389193389 #P,perf::BRANCH-MISSES:mg=0:mh=0,101304534 #P,perf::BRANCHES:mg=0:mh=0,463539121
0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2498437, 1659 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2165215455 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,49480711346 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147698853 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,384231376 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,32637801 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,81417196 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3529 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,14595 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,70150914 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,384523574 #P,perf::BRANCH-MISSES:mg=0:mh=0,101964902 #P,perf::BRANCHES:mg=0:mh=0,457570818
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2165215455 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,49480711346 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147698853 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,384231376 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,32637801 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,81417196 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3529 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,14595 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,70150914 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,384523574 #P,perf::BRANCH-MISSES:mg=0:mh=0,101964902 #P,perf::BRANCHES:mg=0:mh=0,457570818
0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2499234, 789 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2189208300 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,48262053738 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147735556 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,390725476 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,44202872 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,71860122 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,1301807 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,22912 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,65963326 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,391269836 #P,perf::BRANCH-MISSES:mg=0:mh=0,106393999 #P,perf::BRANCHES:mg=0:mh=0,465795507
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2189208300 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,48262053738 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147735556 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,390725476 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,44202872 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,71860122 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,1301807 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,22912 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,65963326 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,391269836 #P,perf::BRANCH-MISSES:mg=0:mh=0,106393999 #P,perf::BRANCHES:mg=0:mh=0,465795507
0: 8388608, 25.00, 25.00, 1, 1250863, 1248211, 2500926, 625647, 626102, 1250368, 43966 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3584612340 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,46906892491 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147836549 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,439588429 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,121380 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,114364056 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,756 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,295109 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,64016465 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,439245172 #P,perf::BRANCH-MISSES:mg=0:mh=0,109303122 #P,perf::BRANCHES:mg=0:mh=0,727637064
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3584612340 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,46906892491 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147836549 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,439588429 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,121380 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,114364056 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,756 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,295109 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,64016465 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,439245172 #P,perf::BRANCH-MISSES:mg=0:mh=0,109303122 #P,perf::BRANCHES:mg=0:mh=0,727637064
0: 8388608, 25.00, 25.00, 14, 1249743, 1250831, 2499414, 624944, 625156, 1250528, 3964 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3546237726 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,54625812492 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,154237153 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,436642783 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,23046043 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,62914114 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,7881490 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,6233569 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,72829480 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,436062947 #P,perf::BRANCH-MISSES:mg=0:mh=0,130751911 #P,perf::BRANCHES:mg=0:mh=0,718052820
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3546237726 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,54625812492 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,154237153 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,436642783 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,23046043 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,62914114 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,7881490 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,6233569 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,72829480 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,436062947 #P,perf::BRANCH-MISSES:mg=0:mh=0,130751911 #P,perf::BRANCHES:mg=0:mh=0,718052820
0: 8388608, 25.00, 25.00, 28, 1250855, 1248746, 2500387, 624616, 624411, 1250727, 3225 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3485767928 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,52778160119 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,151448435 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,429976674 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,25134290 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,56859493 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5624185 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,5295034 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,75123066 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,427364398 #P,perf::BRANCH-MISSES:mg=0:mh=0,127495228 #P,perf::BRANCHES:mg=0:mh=0,698850624
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3485767928 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,52778160119 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,151448435 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,429976674 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,25134290 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,56859493 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5624185 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,5295034 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,75123066 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,427364398 #P,perf::BRANCH-MISSES:mg=0:mh=0,127495228 #P,perf::BRANCHES:mg=0:mh=0,698850624
0: 8388608, 25.00, 25.00, 57, 1248172, 1250188, 2501623, 624323, 624881, 1252085, 3707 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3462573107 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,49575098339 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,151637838 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,432934044 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,29914365 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,50835248 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3773397 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,6343374 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,66783192 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,432019106 #P,perf::BRANCH-MISSES:mg=0:mh=0,118530458 #P,perf::BRANCHES:mg=0:mh=0,697113249
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3462573107 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,49575098339 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,151637838 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,432934044 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,29914365 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,50835248 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3773397 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,6343374 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,66783192 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,432019106 #P,perf::BRANCH-MISSES:mg=0:mh=0,118530458 #P,perf::BRANCHES:mg=0:mh=0,697113249


==> figs-uit/FINAL/results-mic/LFBST-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499722, 40932 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2163101886 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,44330545284 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,143760628 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,383888222 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,121321 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,113112408 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,12303 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,67662210 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,383998224 #P,perf::BRANCH-MISSES:mg=0:mh=0,97277108 #P,perf::BRANCHES:mg=0:mh=0,455991613
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2163101886 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,44330545284 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,143760628 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,383888222 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,121321 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,113112408 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,12303 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,67662210 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,383998224 #P,perf::BRANCH-MISSES:mg=0:mh=0,97277108 #P,perf::BRANCHES:mg=0:mh=0,455991613
0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2499620, 3375 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2196774331 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,50083706710 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147312225 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,393018081 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,25212248 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,92880435 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,180 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,13381 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,73714666 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,393016148 #P,perf::BRANCH-MISSES:mg=0:mh=0,101422503 #P,perf::BRANCHES:mg=0:mh=0,463920587
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2196774331 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,50083706710 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147312225 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,393018081 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,25212248 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,92880435 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,180 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,13381 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,73714666 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,393016148 #P,perf::BRANCH-MISSES:mg=0:mh=0,101422503 #P,perf::BRANCHES:mg=0:mh=0,463920587
0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2501301, 1755 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2176172135 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,51158747648 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147376683 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,390369750 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,34141885 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,82466134 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3840 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,14662 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,74528032 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,390030067 #P,perf::BRANCH-MISSES:mg=0:mh=0,103988851 #P,perf::BRANCHES:mg=0:mh=0,462255602
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2176172135 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,51158747648 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147376683 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,390369750 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,34141885 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,82466134 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,3840 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,14662 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,74528032 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,390030067 #P,perf::BRANCH-MISSES:mg=0:mh=0,103988851 #P,perf::BRANCHES:mg=0:mh=0,462255602
0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2501119, 791 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2137695006 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,48388819175 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147842186 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,379350095 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,44147567 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,73638147 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,1998 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,24928 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,69826359 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,379460306 #P,perf::BRANCH-MISSES:mg=0:mh=0,100502830 #P,perf::BRANCHES:mg=0:mh=0,448876595
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2137695006 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,48388819175 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147842186 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,379350095 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,44147567 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,73638147 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,1998 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,24928 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,69826359 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,379460306 #P,perf::BRANCH-MISSES:mg=0:mh=0,100502830 #P,perf::BRANCHES:mg=0:mh=0,448876595
0: 8388608, 25.00, 25.00, 1, 1250048, 1249253, 2500699, 626221, 626300, 1249846, 43861 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3562385784 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,46773030882 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147044364 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,436307258 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,105609 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,115037388 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,804 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,298308 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,50882472 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,436345764 #P,perf::BRANCH-MISSES:mg=0:mh=0,108510894 #P,perf::BRANCHES:mg=0:mh=0,723980796
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3562385784 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,46773030882 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147044364 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,436307258 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,105609 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,115037388 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,804 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,298308 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,50882472 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,436345764 #P,perf::BRANCH-MISSES:mg=0:mh=0,108510894 #P,perf::BRANCHES:mg=0:mh=0,723980796
0: 8388608, 25.00, 25.00, 14, 1250094, 1249216, 2500678, 625116, 625009, 1249432, 4071 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3649768308 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,56294825200 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,153380146 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,448205090 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,26564588 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,69227586 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,9148832 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,6223255 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,72273858 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,448306087 #P,perf::BRANCH-MISSES:mg=0:mh=0,135445238 #P,perf::BRANCHES:mg=0:mh=0,743554402
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3649768308 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,56294825200 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,153380146 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,448205090 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,26564588 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,69227586 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,9148832 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,6223255 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,72273858 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,448306087 #P,perf::BRANCH-MISSES:mg=0:mh=0,135445238 #P,perf::BRANCHES:mg=0:mh=0,743554402
0: 8388608, 25.00, 25.00, 28, 1248848, 1251705, 2499435, 624669, 625672, 1249578, 3300 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3576008712 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,52566905498 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,152721010 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,442212200 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,29287519 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,58735439 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,8540089 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,7947552 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,47772830 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,441983045 #P,perf::BRANCH-MISSES:mg=0:mh=0,126251193 #P,perf::BRANCHES:mg=0:mh=0,728137904
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3576008712 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,52566905498 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,152721010 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,442212200 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,29287519 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,58735439 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,8540089 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,7947552 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,47772830 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,441983045 #P,perf::BRANCH-MISSES:mg=0:mh=0,126251193 #P,perf::BRANCHES:mg=0:mh=0,728137904
0: 8388608, 25.00, 25.00, 57, 1248930, 1251687, 2499366, 625367, 625443, 1249690, 3714 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3527920255 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,50572486511 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,151585857 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,438862900 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,32069266 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,51042720 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,7264219 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8283341 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,80815667 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,437291990 #P,perf::BRANCH-MISSES:mg=0:mh=0,118852034 #P,perf::BRANCHES:mg=0:mh=0,712744564
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3527920255 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,50572486511 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,151585857 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,438862900 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,32069266 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,51042720 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,7264219 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8283341 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,80815667 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,437291990 #P,perf::BRANCH-MISSES:mg=0:mh=0,118852034 #P,perf::BRANCHES:mg=0:mh=0,712744564


==> figs-uit/FINAL/results-mic/LFBST-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499820, 40993 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2168815578 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,44366150466 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,144358509 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,385050773 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,81402 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,113045976 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,12324 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,69881952 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,384156065 #P,perf::BRANCH-MISSES:mg=0:mh=0,101535759 #P,perf::BRANCHES:mg=0:mh=0,459005226
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2168815578 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,44366150466 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,144358509 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,385050773 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,81402 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,113045976 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,12324 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,69881952 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,384156065 #P,perf::BRANCH-MISSES:mg=0:mh=0,101535759 #P,perf::BRANCHES:mg=0:mh=0,459005226
0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 2497585, 3412 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2160463180 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,50091716429 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147809050 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,383620334 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,27758764 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,60709902 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,14017813 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,6172770 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,73924416 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,383857236 #P,perf::BRANCH-MISSES:mg=0:mh=0,103168104 #P,perf::BRANCHES:mg=0:mh=0,455635509
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2160463180 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,50091716429 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147809050 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,383620334 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,27758764 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,60709902 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,14017813 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,6172770 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,73924416 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,383857236 #P,perf::BRANCH-MISSES:mg=0:mh=0,103168104 #P,perf::BRANCHES:mg=0:mh=0,455635509
0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 2500001, 1657 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2152503012 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,49590530783 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147317075 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,382804316 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,32197712 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,81544815 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2926 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,14393 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,72108160 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,382783778 #P,perf::BRANCH-MISSES:mg=0:mh=0,100080013 #P,perf::BRANCHES:mg=0:mh=0,450220853
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2152503012 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,49590530783 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,147317075 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,382804316 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,32197712 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,81544815 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2926 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,14393 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,72108160 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,382783778 #P,perf::BRANCH-MISSES:mg=0:mh=0,100080013 #P,perf::BRANCHES:mg=0:mh=0,450220853
0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 2499437, 756 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2222522587 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,46072713360 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,149416768 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,398852112 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,44025759 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,73505894 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2000 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,13937 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,40225187 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,399046929 #P,perf::BRANCH-MISSES:mg=0:mh=0,109575418 #P,perf::BRANCHES:mg=0:mh=0,474384165
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2222522587 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,46072713360 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,149416768 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,398852112 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,44025759 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,73505894 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2000 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,13937 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,40225187 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,399046929 #P,perf::BRANCH-MISSES:mg=0:mh=0,109575418 #P,perf::BRANCHES:mg=0:mh=0,474384165
0: 8388608, 25.00, 25.00, 1, 1249595, 1251137, 2499268, 620538, 621438, 1249100, 44153 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3557781060 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,47053223310 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,146788819 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,435330927 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,101638 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,114863916 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,683 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,287327 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,67211160 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,435696498 #P,perf::BRANCH-MISSES:mg=0:mh=0,104994780 #P,perf::BRANCHES:mg=0:mh=0,719528310
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3557781060 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,47053223310 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,146788819 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,435330927 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,101638 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,114863916 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,683 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,287327 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,67211160 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,435696498 #P,perf::BRANCH-MISSES:mg=0:mh=0,104994780 #P,perf::BRANCHES:mg=0:mh=0,719528310
0: 8388608, 25.00, 25.00, 14, 1249653, 1250953, 2499382, 624916, 625373, 1248879, 4005 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3591044855 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,54960118190 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,152007938 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,442223660 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,21243741 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,66378881 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5331249 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,2999262 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,79542635 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,441511238 #P,perf::BRANCH-MISSES:mg=0:mh=0,139757971 #P,perf::BRANCHES:mg=0:mh=0,729457343
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3591044855 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,54960118190 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,152007938 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,442223660 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,21243741 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,66378881 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5331249 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,2999262 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,79542635 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,441511238 #P,perf::BRANCH-MISSES:mg=0:mh=0,139757971 #P,perf::BRANCHES:mg=0:mh=0,729457343
0: 8388608, 25.00, 25.00, 28, 1252218, 1250555, 2497215, 625989, 624888, 1249100, 3220 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3512407418 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,52193010334 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,151736488 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,433389809 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,26883650 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,59295502 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,7096585 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,6840743 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,67125787 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,430983865 #P,perf::BRANCH-MISSES:mg=0:mh=0,128807244 #P,perf::BRANCHES:mg=0:mh=0,708163204
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3512407418 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,52193010334 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,151736488 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,433389809 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,26883650 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,59295502 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,7096585 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,6840743 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,67125787 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,430983865 #P,perf::BRANCH-MISSES:mg=0:mh=0,128807244 #P,perf::BRANCHES:mg=0:mh=0,708163204
0: 8388608, 25.00, 25.00, 57, 1247602, 1249274, 2503107, 622403, 623109, 1250284, 3692 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3520669592 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,50605896722 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,152402693 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,438934763 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,31549376 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,50593018 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,6359996 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,6001839 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,77974447 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,438149273 #P,perf::BRANCH-MISSES:mg=0:mh=0,122090137 #P,perf::BRANCHES:mg=0:mh=0,716629185
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,3520669592 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,50605896722 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,152402693 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,438934763 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,31549376 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,50593018 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,6359996 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,6001839 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,77974447 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,438149273 #P,perf::BRANCH-MISSES:mg=0:mh=0,122090137 #P,perf::BRANCHES:mg=0:mh=0,716629185


==> figs-uit/FINAL/results-mic/LFBST.mic.csv <==
5000000,1,0,41008.6666666667,85.5823190462,.0486930000,.0002574878,.3772033334,.0043462167,.7833586666,.0045844628,.0007110000,.0001403566,.7826480000,.0045356917,.1767873333,.0048573346,.2166570000,.0040788723
5000000,14,0,3389.3333333333,19.8578280114,.0436826667,.0004882622,.3793606666,.0053772948,.7862470000,.0453954248,.2141850000,.0599336583,.5720620000,.1035565299,.1709230000,.0332619557,.2211976666,.0045288740
5000000,28,0,1690.3333333334,56.0119034968,.0432343333,.0006283311,.3822563333,.0040980483,.7786323334,.0110139956,.2237563334,.0069763959,.5548756667,.0042990464,.1872990000,.0044233245,.2233636667,.0014094325
5000000,57,0,778.6666666667,19.6553639837,.0459256666,.0020890189,.3808160000,.0079101769,.7927233334,.0053341166,.3004346667,.0068563109,.4922886667,.0058482988,.1511353334,.0442663054,.2277660000,.0035871576
5000000,1,50,43993.3333333333,147.9065019981,.0760650000,.0004127953,.3368386666,.0004680811,.7822190000,.0050334977,.0007490000,.0000678232,.7814700000,.0051003137,.1388710000,.0197435407,.1486733334,.0023886188
5000000,14,50,4013.3333333334,53.9845656955,.0650303333,.0002705549,.3463930000,.0059733407,.6682803334,.0497008671,.2027293334,.0290715875,.4655510000,.0231925569,.1694636666,.0097067759,.1852810000,.0054655832
5000000,28,50,3248.3333333334,44.8144321991,.0671236666,.0010022474,.3492323333,.0035180392,.6525416666,.0359682957,.2249093334,.0223137311,.4276320000,.0149274612,.1465396666,.0347746444,.1792380000,.0050727605
5000000,57,50,3704.3333333334,11.2398102000,.0697250000,.0001407124,.3476240000,.0024513465,.6233926667,.0259654347,.2434613333,.0192133313,.3799313334,.0103103491,.1724520000,.0158482144,.1690500000,.0019963717


==> figs-uit/FINAL/results-mic/citrus-4194303.1.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 40357 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2323806138 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,43684537169 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,139290588 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,425656653 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,124508 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,110041356 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,27840 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,51912738 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,424982934 #P,perf::BRANCH-MISSES:mg=0:mh=0,220522029 #P,perf::BRANCHES:mg=0:mh=0,892763820
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2323806138 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,43684537169 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,139290588 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,425656653 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,124508 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,110041356 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,27840 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,51912738 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,424982934 #P,perf::BRANCH-MISSES:mg=0:mh=0,220522029 #P,perf::BRANCHES:mg=0:mh=0,892763820
0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 4999988, 3089 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2328860565 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,42365599476 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,108932327 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,426799466 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,20757460 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,66043841 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,247783 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,295212 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,70404697 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,426700612 #P,perf::BRANCH-MISSES:mg=0:mh=0,241819402 #P,perf::BRANCHES:mg=0:mh=0,895154380
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2328860565 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,42365599476 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,108932327 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,426799466 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,20757460 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,66043841 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,247783 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,295212 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,70404697 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,426700612 #P,perf::BRANCH-MISSES:mg=0:mh=0,241819402 #P,perf::BRANCHES:mg=0:mh=0,895154380
0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 4999988, 1517 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2428519512 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,44517205501 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,112501142 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,448791670 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,28055768 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,60111062 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,90766 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,119519 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,70881963 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,449633413 #P,perf::BRANCH-MISSES:mg=0:mh=0,257701370 #P,perf::BRANCHES:mg=0:mh=0,952264464
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2428519512 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,44517205501 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,112501142 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,448791670 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,28055768 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,60111062 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,90766 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,119519 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,70881963 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,449633413 #P,perf::BRANCH-MISSES:mg=0:mh=0,257701370 #P,perf::BRANCHES:mg=0:mh=0,952264464
0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 4999983, 776 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2303361979 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,46860349504 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,144092656 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,422345523 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,44039259 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,69096615 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,166023 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,37550 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,45047487 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,422556610 #P,perf::BRANCH-MISSES:mg=0:mh=0,250829300 #P,perf::BRANCHES:mg=0:mh=0,881080085
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2303361979 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,46860349504 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,144092656 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,422345523 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,44039259 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,69096615 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,166023 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,37550 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,45047487 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,422556610 #P,perf::BRANCH-MISSES:mg=0:mh=0,250829300 #P,perf::BRANCHES:mg=0:mh=0,881080085
0: 8388608, 25.00, 25.00, 1, 1248977, 1250408, 2500615, 649696, 598867, 2500615, 46154 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2882711736 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,49058340438 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,146051732 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,521472256 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,199616 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,117982209 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,83 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,278920 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,82395618 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,521301300 #P,perf::BRANCH-MISSES:mg=0:mh=0,255401466 #P,perf::BRANCHES:mg=0:mh=0,980437788
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2882711736 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,49058340438 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,146051732 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,521472256 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,199616 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,117982209 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,83 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,278920 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,82395618 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,521301300 #P,perf::BRANCH-MISSES:mg=0:mh=0,255401466 #P,perf::BRANCHES:mg=0:mh=0,980437788
0: 8388608, 25.00, 25.00, 14, 1250374, 1251060, 2498554, 542489, 709063, 2498554, 4604 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4621944451 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,58636163413 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,129848532 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,838782285 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,23810130 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,55323842 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,8650711 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,6017753 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,94316407 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,835827082 #P,perf::BRANCH-MISSES:mg=0:mh=0,303549457 #P,perf::BRANCHES:mg=0:mh=0,1572893253
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4621944451 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,58636163413 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,129848532 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,838782285 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,23810130 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,55323842 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,8650711 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,6017753 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,94316407 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,835827082 #P,perf::BRANCH-MISSES:mg=0:mh=0,303549457 #P,perf::BRANCHES:mg=0:mh=0,1572893253
0: 8388608, 25.00, 25.00, 28, 1249491, 1249934, 2500563, 615350, 634642, 2500563, 5501 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4563587181 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,52557436048 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,128710415 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,823815786 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,24636380 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,45067672 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,6986484 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,7284173 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,81145167 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,838581791 #P,perf::BRANCH-MISSES:mg=0:mh=0,291481437 #P,perf::BRANCHES:mg=0:mh=0,1521399196
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4563587181 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,52557436048 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,128710415 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,823815786 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,24636380 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,45067672 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,6986484 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,7284173 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,81145167 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,838581791 #P,perf::BRANCH-MISSES:mg=0:mh=0,291481437 #P,perf::BRANCHES:mg=0:mh=0,1521399196
0: 8388608, 25.00, 25.00, 57, 1249957, 1250087, 2499939, 632486, 617471, 2499939, 6443 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,5130596426 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,59547243348 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,165828428 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,918365127 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,36951010 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,49399629 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,9650268 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,7365355 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,89408966 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1008275396 #P,perf::BRANCH-MISSES:mg=0:mh=0,285400924 #P,perf::BRANCHES:mg=0:mh=0,1930446537
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,5130596426 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,59547243348 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,165828428 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,918365127 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,36951010 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,49399629 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,9650268 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,7365355 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,89408966 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,1008275396 #P,perf::BRANCH-MISSES:mg=0:mh=0,285400924 #P,perf::BRANCHES:mg=0:mh=0,1930446537


==> figs-uit/FINAL/results-mic/citrus-4194303.2.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 40474 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2359312292 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,43819464137 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,140025420 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,432700139 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,94600 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,108618704 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,23900 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,69594850 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,432712902 #P,perf::BRANCH-MISSES:mg=0:mh=0,225361434 #P,perf::BRANCHES:mg=0:mh=0,910251918
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2359312292 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,43819464137 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,140025420 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,432700139 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,94600 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,108618704 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,23900 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,69594850 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,432712902 #P,perf::BRANCH-MISSES:mg=0:mh=0,225361434 #P,perf::BRANCHES:mg=0:mh=0,910251918
0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 4999988, 2944 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2378197390 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,42802336416 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,112373323 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,435536418 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,22953649 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,58845006 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,6259716 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,285192 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,52345677 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,435810633 #P,perf::BRANCH-MISSES:mg=0:mh=0,248721554 #P,perf::BRANCHES:mg=0:mh=0,925074228
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2378197390 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,42802336416 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,112373323 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,435536418 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,22953649 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,58845006 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,6259716 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,285192 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,52345677 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,435810633 #P,perf::BRANCH-MISSES:mg=0:mh=0,248721554 #P,perf::BRANCHES:mg=0:mh=0,925074228
0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 4999988, 1537 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2368850890 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,44534925218 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,112023306 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,435843418 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,28388145 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,56633355 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2492064 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,238875 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,73789570 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,436560956 #P,perf::BRANCH-MISSES:mg=0:mh=0,251917658 #P,perf::BRANCHES:mg=0:mh=0,917734966
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2368850890 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,44534925218 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,112023306 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,435843418 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,28388145 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,56633355 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2492064 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,238875 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,73789570 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,436560956 #P,perf::BRANCH-MISSES:mg=0:mh=0,251917658 #P,perf::BRANCHES:mg=0:mh=0,917734966
0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 4999983, 828 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2356851782 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,49062333930 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,144028840 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,433544823 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,42431250 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,68113177 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2517 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,46493 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,78588923 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,432935600 #P,perf::BRANCH-MISSES:mg=0:mh=0,255550885 #P,perf::BRANCHES:mg=0:mh=0,910762716
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2356851782 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,49062333930 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,144028840 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,433544823 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,42431250 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,68113177 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,2517 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,46493 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,78588923 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,432935600 #P,perf::BRANCH-MISSES:mg=0:mh=0,255550885 #P,perf::BRANCHES:mg=0:mh=0,910762716
0: 8388608, 25.00, 25.00, 1, 1249716, 1250167, 2500117, 650712, 599549, 2500117, 46370 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2876372904 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,49276883892 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,146576731 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,521607246 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,169092 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,119351121 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,292771 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,75485327 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,520709687 #P,perf::BRANCH-MISSES:mg=0:mh=0,255971269 #P,perf::BRANCHES:mg=0:mh=0,978762414
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2876372904 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,49276883892 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,146576731 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,521607246 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,169092 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,119351121 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,292771 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,75485327 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,520709687 #P,perf::BRANCH-MISSES:mg=0:mh=0,255971269 #P,perf::BRANCHES:mg=0:mh=0,978762414
0: 8388608, 25.00, 25.00, 14, 1249863, 1248842, 2501283, 651124, 599651, 2501283, 4950 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4364170775 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,56531983753 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,131626146 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,786249924 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,21686219 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,51747543 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,7972641 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,5840614 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,63827909 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,781217581 #P,perf::BRANCH-MISSES:mg=0:mh=0,305006800 #P,perf::BRANCHES:mg=0:mh=0,1478651637
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4364170775 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,56531983753 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,131626146 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,786249924 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,21686219 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,51747543 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,7972641 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,5840614 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,63827909 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,781217581 #P,perf::BRANCH-MISSES:mg=0:mh=0,305006800 #P,perf::BRANCHES:mg=0:mh=0,1478651637
0: 8388608, 25.00, 25.00, 28, 1250121, 1249539, 2500328, 581920, 668257, 2500328, 5248 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4255323335 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,52257573641 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,128280784 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,770244166 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,25422960 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,46607472 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,7093138 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,5316613 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,80764795 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,769302187 #P,perf::BRANCH-MISSES:mg=0:mh=0,287809458 #P,perf::BRANCHES:mg=0:mh=0,1425667425
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4255323335 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,52257573641 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,128280784 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,770244166 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,25422960 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,46607472 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,7093138 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,5316613 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,80764795 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,769302187 #P,perf::BRANCH-MISSES:mg=0:mh=0,287809458 #P,perf::BRANCHES:mg=0:mh=0,1425667425
0: 8388608, 25.00, 25.00, 57, 1251561, 1250159, 2498263, 580926, 670855, 2498263, 6055 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4441953436 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,56597344002 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,161589733 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,813305489 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,36764784 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,50563519 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,10590034 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8720907 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,86182111 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,816171093 #P,perf::BRANCH-MISSES:mg=0:mh=0,287509525 #P,perf::BRANCHES:mg=0:mh=0,1482552907
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4441953436 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,56597344002 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,161589733 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,813305489 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,36764784 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,50563519 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,10590034 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8720907 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,86182111 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,816171093 #P,perf::BRANCH-MISSES:mg=0:mh=0,287509525 #P,perf::BRANCHES:mg=0:mh=0,1482552907


==> figs-uit/FINAL/results-mic/citrus-4194303.3.dat <==
0: 8388608, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 40406 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2367820752 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,43754286774 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,139037256 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,434888538 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,135342 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,108916574 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,26142 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,63276670 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,435493314 #P,perf::BRANCH-MISSES:mg=0:mh=0,224761548 #P,perf::BRANCHES:mg=0:mh=0,916382730
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2367820752 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,43754286774 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,139037256 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,434888538 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,135342 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,108916574 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,26142 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,63276670 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,435493314 #P,perf::BRANCH-MISSES:mg=0:mh=0,224761548 #P,perf::BRANCHES:mg=0:mh=0,916382730
0: 8388608, 0.00, 0.00, 14, 0, 0, 4999988, 0, 0, 4999988, 3128 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2395792520 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,45510096007 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,112582819 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,440591139 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,22886427 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,61678795 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5037461 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,31797 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,77669931 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,440454158 #P,perf::BRANCH-MISSES:mg=0:mh=0,253729165 #P,perf::BRANCHES:mg=0:mh=0,932080385
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2395792520 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,45510096007 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,112582819 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,440591139 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,22886427 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,61678795 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5037461 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,31797 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,77669931 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,440454158 #P,perf::BRANCH-MISSES:mg=0:mh=0,253729165 #P,perf::BRANCHES:mg=0:mh=0,932080385
0: 8388608, 0.00, 0.00, 28, 0, 0, 4999988, 0, 0, 4999988, 1516 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2324223239 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,45087335151 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,113333516 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,425691896 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,28425927 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,60459936 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,1161 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,40923 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,75723185 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,426015520 #P,perf::BRANCH-MISSES:mg=0:mh=0,250247822 #P,perf::BRANCHES:mg=0:mh=0,892094354
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2324223239 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,45087335151 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,113333516 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,425691896 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,28425927 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,60459936 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,1161 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,40923 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,75723185 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,426015520 #P,perf::BRANCH-MISSES:mg=0:mh=0,250247822 #P,perf::BRANCHES:mg=0:mh=0,892094354
0: 8388608, 0.00, 0.00, 57, 0, 0, 4999983, 0, 0, 4999983, 814 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2327341349 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,48141012703 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,142228042 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,426638584 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,41949693 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,66773076 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,259966 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,289357 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,75823333 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,426148856 #P,perf::BRANCH-MISSES:mg=0:mh=0,249512665 #P,perf::BRANCHES:mg=0:mh=0,896203818
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2327341349 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,48141012703 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,142228042 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,426638584 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,41949693 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,66773076 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,259966 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,289357 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,75823333 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,426148856 #P,perf::BRANCH-MISSES:mg=0:mh=0,249512665 #P,perf::BRANCHES:mg=0:mh=0,896203818
0: 8388608, 25.00, 25.00, 1, 1251127, 1248226, 2500647, 654540, 600770, 2500647, 45796 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2860097854 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,48628448742 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,146260100 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,517657264 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,200653 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,117445263 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,247956 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,74924639 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,517930327 #P,perf::BRANCH-MISSES:mg=0:mh=0,255339341 #P,perf::BRANCHES:mg=0:mh=0,966659550
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,2860097854 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,48628448742 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,146260100 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,517657264 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,200653 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,117445263 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,0 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,247956 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,74924639 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,517930327 #P,perf::BRANCH-MISSES:mg=0:mh=0,255339341 #P,perf::BRANCHES:mg=0:mh=0,966659550
0: 8388608, 25.00, 25.00, 14, 1249416, 1251757, 2498815, 614155, 637578, 2498815, 4899 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4900278307 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,57748232549 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,130563773 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,862513693 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,19370585 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,51352541 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5813288 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,4292948 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,83524956 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,841721794 #P,perf::BRANCH-MISSES:mg=0:mh=0,307792163 #P,perf::BRANCHES:mg=0:mh=0,1674977937
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4900278307 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,57748232549 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,130563773 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,862513693 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,19370585 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,51352541 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,5813288 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,4292948 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,83524956 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,841721794 #P,perf::BRANCH-MISSES:mg=0:mh=0,307792163 #P,perf::BRANCHES:mg=0:mh=0,1674977937
0: 8388608, 25.00, 25.00, 28, 1248997, 1250939, 2500052, 600924, 648459, 2500052, 5138 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4191172563 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,52417724737 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,128293820 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,757961828 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,23681543 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,44722531 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,6065762 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,4894469 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,92283597 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,756570741 #P,perf::BRANCH-MISSES:mg=0:mh=0,289543453 #P,perf::BRANCHES:mg=0:mh=0,1405922810
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4191172563 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,52417724737 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,128293820 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,757961828 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,23681543 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,44722531 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,6065762 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,4894469 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,92283597 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,756570741 #P,perf::BRANCH-MISSES:mg=0:mh=0,289543453 #P,perf::BRANCHES:mg=0:mh=0,1405922810
0: 8388608, 25.00, 25.00, 57, 1249980, 1248836, 2501167, 623813, 625260, 2501167, 6157 #P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4880576831 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,58375620447 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,163245991 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,963282257 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,37451340 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,52628989 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,9818511 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8113417 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,81759259 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,909730843 #P,perf::BRANCH-MISSES:mg=0:mh=0,285995746 #P,perf::BRANCHES:mg=0:mh=0,1671743935
#P,perf::PERF_COUNT_HW_INSTRUCTIONS:mg=0:mh=0,4880576831 #P,perf::PERF_COUNT_HW_CPU_CYCLES:mg=0:mh=0,58375620447 #P,perf::PERF_COUNT_HW_CACHE_L1D:MISS:mg=0:mh=0,163245991 #P,perf::PERF_COUNT_HW_CACHE_L1D:ACCESS:mg=0:mh=0,963282257 #P,L2_DATA_READ_MISS_CACHE_FILL:mg=0:mh=0,37451340 #P,L2_DATA_READ_MISS_MEM_FILL:mg=0:mh=0,52628989 #P,L2_DATA_WRITE_MISS_CACHE_FILL:mg=0:mh=0,9818511 #P,L2_DATA_WRITE_MISS_MEM_FILL:mg=0:mh=0,8113417 #P,perf::PERF_COUNT_HW_CACHE_DTLB:MISS:mg=0:mh=0,81759259 #P,perf::PERF_COUNT_HW_CACHE_DTLB:ACCESS:mg=0:mh=0,909730843 #P,perf::BRANCH-MISSES:mg=0:mh=0,285995746 #P,perf::BRANCHES:mg=0:mh=0,1671743935


==> figs-uit/FINAL/results-mic/citrus.mic.csv <==
5000000,1,0,40412.3333333334,58.7565599174,.0537176666,.0004728636,.3235176667,.0037653021,.7840613333,.0072880175,.0008476666,.0001536229,.7832140000,.0071734371,.1427620000,.0194648940,.2466203334,.0012037441
5000000,14,0,3053.6666666666,96.9553161685,.0543920000,.0015432109,.2562563334,.0015267612,.7947160000,.0079304098,.2336083333,.0358175878,.5611073334,.0428967318,.1538166666,.0297358336,.2704093333,.0016912717
5000000,28,0,1523.3333333334,11.8462370959,.0530973334,.0015036621,.2579786666,.0078226210,.7845213333,.0011186599,.2588916667,.0145244380,.5256300000,.0155626829,.1681386666,.0100807638,.2752120000,.0049868727
5000000,57,0,806.0000000000,26.9072480941,.0485120000,.0005766281,.3355843334,.0048735100,.7742390000,.0106837399,.2993930000,.0064908474,.4748463334,.0043671501,.1553533333,.0422538980,.2812283334,.0031848390
5000000,1,50,46106.6666666667,289.9126305170,.0586493333,.0002414539,.2812093333,.0012449899,.8115173334,.0056881631,.0012976666,.0001240967,.8102196667,.0058010947,.1492286667,.0076479343,.2620560000,.0018815419
5000000,14,50,4817.6666666666,186.7895428907,.0802926666,.0040347118,.1578640000,.0084430918,.6681063334,.0518604338,.2227343334,.0286401483,.4453720000,.0240889891,.0979253333,.0156105028,.1943403334,.0113182507
5000000,28,50,5295.6666666667,186.1352554819,.0827390000,.0036186461,.1640150000,.0068714700,.6430966667,.0214009649,.2436783334,.0109430617,.3994183334,.0110196234,.1079083333,.0128573830,.1998033333,.0073997229
5000000,57,50,6218.3333333334,201.1400838553,.0827496666,.0039094756,.1829066667,.0147471183,.6483080000,.0216459742,.2878796666,.0061913568,.3604283333,.0159039146,.0947133334,.0094410539,.1709490000,.0230437605


==> figs-uit/FINAL/results-x86-noprefetch/CBTree-8388607.1.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501927, 4968
#P,PAPI_TOT_INS,8345182131 #P,PAPI_TOT_CYC,11229151380 #P,PAPI_REF_CYC,463102574 #P,PAPI_LST_INS,1173774281 #P,PAPI_L1_DCM,156515973 #P,PAPI_L2_DCM,120070574 #P,PAPI_L2_DCA,156622634 #P,PAPI_L3_TCM,27398477 #P,PAPI_L3_TCA,120096762 #P,PAPI_L3_LDM,12156639 #P,PAPI_BR_CN,1872246880 #P,PAPI_BR_MSP,22355510 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10837478 #P,DTLB_STORE_MISSES:WALK_COMPLETED,72 #P,DTLB_LOAD_MISSES:WALK_DURATION,601660225 #P,DTLB_STORE_MISSES:WALK_DURATION,7602
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2501336, 481
#P,PAPI_TOT_INS,8412592690 #P,PAPI_TOT_CYC,9684968601 #P,PAPI_REF_CYC,542939212 #P,PAPI_LST_INS,1106090197 #P,PAPI_L1_DCM,154292665 #P,PAPI_L2_DCM,118286981 #P,PAPI_L2_DCA,154157802 #P,PAPI_L3_TCM,26506542 #P,PAPI_L3_TCA,118332546 #P,PAPI_L3_LDM,10675856 #P,PAPI_BR_CN,1816128792 #P,PAPI_BR_MSP,21359976 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9017914 #P,DTLB_STORE_MISSES:WALK_COMPLETED,34 #P,DTLB_LOAD_MISSES:WALK_DURATION,451478873 #P,DTLB_STORE_MISSES:WALK_DURATION,3088
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2499041, 216
#P,PAPI_TOT_INS,8433051815 #P,PAPI_TOT_CYC,8043118458 #P,PAPI_REF_CYC,464589152 #P,PAPI_LST_INS,1061447338 #P,PAPI_L1_DCM,153870410 #P,PAPI_L2_DCM,117965892 #P,PAPI_L2_DCA,153539728 #P,PAPI_L3_TCM,26802341 #P,PAPI_L3_TCA,117997076 #P,PAPI_L3_LDM,11185614 #P,PAPI_BR_CN,1781237565 #P,PAPI_BR_MSP,20785429 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9619683 #P,DTLB_STORE_MISSES:WALK_COMPLETED,79 #P,DTLB_LOAD_MISSES:WALK_DURATION,487550091 #P,DTLB_STORE_MISSES:WALK_DURATION,4742
0: 16777216, 25.00, 25.00, 1, 1249882, 1250737, 2499381, 625027, 625047, 1250111, 8336
#P,PAPI_TOT_INS,11607203626 #P,PAPI_TOT_CYC,18973350787 #P,PAPI_REF_CYC,762342522 #P,PAPI_LST_INS,2010757604 #P,PAPI_L1_DCM,206848471 #P,PAPI_L2_DCM,169461411 #P,PAPI_L2_DCA,209230605 #P,PAPI_L3_TCM,78091342 #P,PAPI_L3_TCA,170606909 #P,PAPI_L3_LDM,32340269 #P,PAPI_BR_CN,2229281938 #P,PAPI_BR_MSP,31746313 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,11741484 #P,DTLB_STORE_MISSES:WALK_COMPLETED,287043 #P,DTLB_LOAD_MISSES:WALK_DURATION,753928025 #P,DTLB_STORE_MISSES:WALK_DURATION,6100217
0: 16777216, 25.00, 25.00, 12, 1250400, 1249193, 2500399, 625807, 624767, 1250297, 919
#P,PAPI_TOT_INS,11556386509 #P,PAPI_TOT_CYC,20550331643 #P,PAPI_REF_CYC,1057350681 #P,PAPI_LST_INS,1974824405 #P,PAPI_L1_DCM,208342435 #P,PAPI_L2_DCM,172332737 #P,PAPI_L2_DCA,208952098 #P,PAPI_L3_TCM,78407510 #P,PAPI_L3_TCA,173085730 #P,PAPI_L3_LDM,32683414 #P,PAPI_BR_CN,2194864035 #P,PAPI_BR_MSP,30971120 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10609965 #P,DTLB_STORE_MISSES:WALK_COMPLETED,192367 #P,DTLB_LOAD_MISSES:WALK_DURATION,633650097 #P,DTLB_STORE_MISSES:WALK_DURATION,4594824
0: 16777216, 25.00, 25.00, 24, 1248942, 1249359, 2501691, 624425, 624382, 1250493, 454
#P,PAPI_TOT_INS,11586269103 #P,PAPI_TOT_CYC,15760128099 #P,PAPI_REF_CYC,880691077 #P,PAPI_LST_INS,1838507214 #P,PAPI_L1_DCM,210006732 #P,PAPI_L2_DCM,174568424 #P,PAPI_L2_DCA,210848541 #P,PAPI_L3_TCM,83749912 #P,PAPI_L3_TCA,175263750 #P,PAPI_L3_LDM,29642249 #P,PAPI_BR_CN,2144493700 #P,PAPI_BR_MSP,30303283 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10431349 #P,DTLB_STORE_MISSES:WALK_COMPLETED,183888 #P,DTLB_LOAD_MISSES:WALK_DURATION,564005549 #P,DTLB_STORE_MISSES:WALK_DURATION,4004727


==> figs-uit/FINAL/results-x86-noprefetch/CBTree-8388607.2.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499431, 5030
#P,PAPI_TOT_INS,8310592837 #P,PAPI_TOT_CYC,11253022161 #P,PAPI_REF_CYC,463820171 #P,PAPI_LST_INS,1189267112 #P,PAPI_L1_DCM,157995774 #P,PAPI_L2_DCM,120674451 #P,PAPI_L2_DCA,157184870 #P,PAPI_L3_TCM,27227520 #P,PAPI_L3_TCA,120699546 #P,PAPI_L3_LDM,12165865 #P,PAPI_BR_CN,1879663327 #P,PAPI_BR_MSP,22643703 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10815237 #P,DTLB_STORE_MISSES:WALK_COMPLETED,44 #P,DTLB_LOAD_MISSES:WALK_DURATION,596487921 #P,DTLB_STORE_MISSES:WALK_DURATION,4295
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500803, 474
#P,PAPI_TOT_INS,8423061082 #P,PAPI_TOT_CYC,9697308443 #P,PAPI_REF_CYC,547218949 #P,PAPI_LST_INS,1105661621 #P,PAPI_L1_DCM,154955529 #P,PAPI_L2_DCM,118182586 #P,PAPI_L2_DCA,154911241 #P,PAPI_L3_TCM,26403621 #P,PAPI_L3_TCA,118209688 #P,PAPI_L3_LDM,10688325 #P,PAPI_BR_CN,1815231714 #P,PAPI_BR_MSP,21927215 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9435542 #P,DTLB_STORE_MISSES:WALK_COMPLETED,80 #P,DTLB_LOAD_MISSES:WALK_DURATION,487983047 #P,DTLB_STORE_MISSES:WALK_DURATION,2472
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2501707, 212
#P,PAPI_TOT_INS,8432953634 #P,PAPI_TOT_CYC,7966248904 #P,PAPI_REF_CYC,460978388 #P,PAPI_LST_INS,1062470394 #P,PAPI_L1_DCM,154663041 #P,PAPI_L2_DCM,118580162 #P,PAPI_L2_DCA,154225812 #P,PAPI_L3_TCM,25719353 #P,PAPI_L3_TCA,118609072 #P,PAPI_L3_LDM,10946169 #P,PAPI_BR_CN,1774633330 #P,PAPI_BR_MSP,21079935 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9726324 #P,DTLB_STORE_MISSES:WALK_COMPLETED,78 #P,DTLB_LOAD_MISSES:WALK_DURATION,489875460 #P,DTLB_STORE_MISSES:WALK_DURATION,4817
0: 16777216, 25.00, 25.00, 1, 1249524, 1250198, 2500278, 624644, 625434, 1248276, 8442
#P,PAPI_TOT_INS,11596233357 #P,PAPI_TOT_CYC,19041207124 #P,PAPI_REF_CYC,763437864 #P,PAPI_LST_INS,2010722011 #P,PAPI_L1_DCM,207247120 #P,PAPI_L2_DCM,169007093 #P,PAPI_L2_DCA,208440608 #P,PAPI_L3_TCM,78321187 #P,PAPI_L3_TCA,170134813 #P,PAPI_L3_LDM,32462370 #P,PAPI_BR_CN,2232834672 #P,PAPI_BR_MSP,31556106 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,11977334 #P,DTLB_STORE_MISSES:WALK_COMPLETED,297141 #P,DTLB_LOAD_MISSES:WALK_DURATION,767887574 #P,DTLB_STORE_MISSES:WALK_DURATION,6174025
0: 16777216, 25.00, 25.00, 12, 1250151, 1248497, 2501344, 624553, 624628, 1250722, 923
#P,PAPI_TOT_INS,11584187617 #P,PAPI_TOT_CYC,20661683730 #P,PAPI_REF_CYC,1068681280 #P,PAPI_LST_INS,1976611892 #P,PAPI_L1_DCM,208861814 #P,PAPI_L2_DCM,173564706 #P,PAPI_L2_DCA,209435564 #P,PAPI_L3_TCM,78329817 #P,PAPI_L3_TCA,174299811 #P,PAPI_L3_LDM,32290619 #P,PAPI_BR_CN,2198099641 #P,PAPI_BR_MSP,31302042 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10398190 #P,DTLB_STORE_MISSES:WALK_COMPLETED,184287 #P,DTLB_LOAD_MISSES:WALK_DURATION,679982325 #P,DTLB_STORE_MISSES:WALK_DURATION,4685214
0: 16777216, 25.00, 25.00, 24, 1250069, 1250714, 2499209, 624776, 624836, 1250095, 455
#P,PAPI_TOT_INS,11616934450 #P,PAPI_TOT_CYC,15707175467 #P,PAPI_REF_CYC,885277650 #P,PAPI_LST_INS,1855436365 #P,PAPI_L1_DCM,210803337 #P,PAPI_L2_DCM,175078905 #P,PAPI_L2_DCA,211483071 #P,PAPI_L3_TCM,83949931 #P,PAPI_L3_TCA,175715457 #P,PAPI_L3_LDM,29529350 #P,PAPI_BR_CN,2151026371 #P,PAPI_BR_MSP,30265180 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10394018 #P,DTLB_STORE_MISSES:WALK_COMPLETED,180986 #P,DTLB_LOAD_MISSES:WALK_DURATION,558259975 #P,DTLB_STORE_MISSES:WALK_DURATION,3858723


==> figs-uit/FINAL/results-x86-noprefetch/CBTree-8388607.3.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499515, 4864
#P,PAPI_TOT_INS,8367779961 #P,PAPI_TOT_CYC,11134515792 #P,PAPI_REF_CYC,447969215 #P,PAPI_LST_INS,1184520152 #P,PAPI_L1_DCM,156583635 #P,PAPI_L2_DCM,119566567 #P,PAPI_L2_DCA,156817709 #P,PAPI_L3_TCM,25914884 #P,PAPI_L3_TCA,119596708 #P,PAPI_L3_LDM,11552193 #P,PAPI_BR_CN,1878356529 #P,PAPI_BR_MSP,22548262 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10399681 #P,DTLB_STORE_MISSES:WALK_COMPLETED,4 #P,DTLB_LOAD_MISSES:WALK_DURATION,565443436 #P,DTLB_STORE_MISSES:WALK_DURATION,148
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500509, 470
#P,PAPI_TOT_INS,8410627167 #P,PAPI_TOT_CYC,9729307537 #P,PAPI_REF_CYC,540049882 #P,PAPI_LST_INS,1103226746 #P,PAPI_L1_DCM,153888441 #P,PAPI_L2_DCM,117731622 #P,PAPI_L2_DCA,153911300 #P,PAPI_L3_TCM,26743311 #P,PAPI_L3_TCA,117764872 #P,PAPI_L3_LDM,10880517 #P,PAPI_BR_CN,1818113921 #P,PAPI_BR_MSP,21649198 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9009958 #P,DTLB_STORE_MISSES:WALK_COMPLETED,165 #P,DTLB_LOAD_MISSES:WALK_DURATION,452796171 #P,DTLB_STORE_MISSES:WALK_DURATION,26362
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500747, 215
#P,PAPI_TOT_INS,8440934277 #P,PAPI_TOT_CYC,8098645286 #P,PAPI_REF_CYC,466862874 #P,PAPI_LST_INS,1062186517 #P,PAPI_L1_DCM,154546288 #P,PAPI_L2_DCM,117901481 #P,PAPI_L2_DCA,153932641 #P,PAPI_L3_TCM,26413823 #P,PAPI_L3_TCA,117927693 #P,PAPI_L3_LDM,11156479 #P,PAPI_BR_CN,1776875674 #P,PAPI_BR_MSP,21119204 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10044973 #P,DTLB_STORE_MISSES:WALK_COMPLETED,154 #P,DTLB_LOAD_MISSES:WALK_DURATION,507437789 #P,DTLB_STORE_MISSES:WALK_DURATION,6163
0: 16777216, 25.00, 25.00, 1, 1249241, 1248823, 2501936, 623760, 624257, 1250648, 8394
#P,PAPI_TOT_INS,11598328292 #P,PAPI_TOT_CYC,18780664620 #P,PAPI_REF_CYC,764545787 #P,PAPI_LST_INS,2021010531 #P,PAPI_L1_DCM,206859553 #P,PAPI_L2_DCM,169425411 #P,PAPI_L2_DCA,207827706 #P,PAPI_L3_TCM,77771711 #P,PAPI_L3_TCA,170590818 #P,PAPI_L3_LDM,32224937 #P,PAPI_BR_CN,2228963940 #P,PAPI_BR_MSP,32061610 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,11899144 #P,DTLB_STORE_MISSES:WALK_COMPLETED,299163 #P,DTLB_LOAD_MISSES:WALK_DURATION,763094599 #P,DTLB_STORE_MISSES:WALK_DURATION,6366398
0: 16777216, 25.00, 25.00, 12, 1249937, 1250960, 2499095, 624629, 624758, 1248985, 914
#P,PAPI_TOT_INS,11568402591 #P,PAPI_TOT_CYC,20516376831 #P,PAPI_REF_CYC,1058547687 #P,PAPI_LST_INS,1981803455 #P,PAPI_L1_DCM,208779475 #P,PAPI_L2_DCM,172945526 #P,PAPI_L2_DCA,209626342 #P,PAPI_L3_TCM,77863264 #P,PAPI_L3_TCA,173662047 #P,PAPI_L3_LDM,32295625 #P,PAPI_BR_CN,2195660770 #P,PAPI_BR_MSP,31178583 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10429528 #P,DTLB_STORE_MISSES:WALK_COMPLETED,184211 #P,DTLB_LOAD_MISSES:WALK_DURATION,689126939 #P,DTLB_STORE_MISSES:WALK_DURATION,4750784
0: 16777216, 25.00, 25.00, 24, 1249380, 1249167, 2501445, 624572, 624381, 1249019, 455
#P,PAPI_TOT_INS,11575074494 #P,PAPI_TOT_CYC,15687741471 #P,PAPI_REF_CYC,887201781 #P,PAPI_LST_INS,1861468360 #P,PAPI_L1_DCM,210173100 #P,PAPI_L2_DCM,174276957 #P,PAPI_L2_DCA,210738551 #P,PAPI_L3_TCM,83617593 #P,PAPI_L3_TCA,174925996 #P,PAPI_L3_LDM,29453652 #P,PAPI_BR_CN,2141864914 #P,PAPI_BR_MSP,30493582 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10365623 #P,DTLB_STORE_MISSES:WALK_COMPLETED,185928 #P,DTLB_LOAD_MISSES:WALK_DURATION,560320243 #P,DTLB_STORE_MISSES:WALK_DURATION,3987477


==> figs-uit/FINAL/results-x86-noprefetch/CBTree-8388607.4.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499944, 4904
#P,PAPI_TOT_INS,8322495754 #P,PAPI_TOT_CYC,11251593469 #P,PAPI_REF_CYC,453308797 #P,PAPI_LST_INS,1181069337 #P,PAPI_L1_DCM,156126742 #P,PAPI_L2_DCM,119114350 #P,PAPI_L2_DCA,155636549 #P,PAPI_L3_TCM,27289793 #P,PAPI_L3_TCA,119141974 #P,PAPI_L3_LDM,12145085 #P,PAPI_BR_CN,1880822411 #P,PAPI_BR_MSP,22303118 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9833817 #P,DTLB_STORE_MISSES:WALK_COMPLETED,69 #P,DTLB_LOAD_MISSES:WALK_DURATION,543343091 #P,DTLB_STORE_MISSES:WALK_DURATION,2372
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500822, 471
#P,PAPI_TOT_INS,8335657950 #P,PAPI_TOT_CYC,9689075995 #P,PAPI_REF_CYC,539893065 #P,PAPI_LST_INS,1101790370 #P,PAPI_L1_DCM,153734004 #P,PAPI_L2_DCM,117987422 #P,PAPI_L2_DCA,153730257 #P,PAPI_L3_TCM,26399138 #P,PAPI_L3_TCA,118017911 #P,PAPI_L3_LDM,10741994 #P,PAPI_BR_CN,1795781035 #P,PAPI_BR_MSP,22324528 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9505215 #P,DTLB_STORE_MISSES:WALK_COMPLETED,71 #P,DTLB_LOAD_MISSES:WALK_DURATION,476315289 #P,DTLB_STORE_MISSES:WALK_DURATION,3227
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2499037, 222
#P,PAPI_TOT_INS,8458206545 #P,PAPI_TOT_CYC,8128409542 #P,PAPI_REF_CYC,468842987 #P,PAPI_LST_INS,1050600257 #P,PAPI_L1_DCM,155188663 #P,PAPI_L2_DCM,117921422 #P,PAPI_L2_DCA,154365535 #P,PAPI_L3_TCM,25265678 #P,PAPI_L3_TCA,117951394 #P,PAPI_L3_LDM,10575394 #P,PAPI_BR_CN,1785294828 #P,PAPI_BR_MSP,21404851 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10153592 #P,DTLB_STORE_MISSES:WALK_COMPLETED,104 #P,DTLB_LOAD_MISSES:WALK_DURATION,525043925 #P,DTLB_STORE_MISSES:WALK_DURATION,5353
0: 16777216, 25.00, 25.00, 1, 1249613, 1251342, 2499045, 626006, 626424, 1251095, 8358
#P,PAPI_TOT_INS,11613624251 #P,PAPI_TOT_CYC,18995637864 #P,PAPI_REF_CYC,762479474 #P,PAPI_LST_INS,2013048752 #P,PAPI_L1_DCM,207681992 #P,PAPI_L2_DCM,169061423 #P,PAPI_L2_DCA,208924142 #P,PAPI_L3_TCM,78184336 #P,PAPI_L3_TCA,170258532 #P,PAPI_L3_LDM,32463816 #P,PAPI_BR_CN,2231609848 #P,PAPI_BR_MSP,31802535 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,11737015 #P,DTLB_STORE_MISSES:WALK_COMPLETED,287768 #P,DTLB_LOAD_MISSES:WALK_DURATION,761270747 #P,DTLB_STORE_MISSES:WALK_DURATION,6148667
0: 16777216, 25.00, 25.00, 12, 1251287, 1249695, 2499010, 625785, 624774, 1249365, 910
#P,PAPI_TOT_INS,11526169248 #P,PAPI_TOT_CYC,20411635101 #P,PAPI_REF_CYC,1053787937 #P,PAPI_LST_INS,1992487630 #P,PAPI_L1_DCM,209144699 #P,PAPI_L2_DCM,173245455 #P,PAPI_L2_DCA,209896924 #P,PAPI_L3_TCM,77946888 #P,PAPI_L3_TCA,173983097 #P,PAPI_L3_LDM,32444937 #P,PAPI_BR_CN,2181874718 #P,PAPI_BR_MSP,31220169 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10493580 #P,DTLB_STORE_MISSES:WALK_COMPLETED,187444 #P,DTLB_LOAD_MISSES:WALK_DURATION,693213844 #P,DTLB_STORE_MISSES:WALK_DURATION,4735696
0: 16777216, 25.00, 25.00, 24, 1249601, 1249903, 2500488, 625841, 625495, 1251291, 462
#P,PAPI_TOT_INS,11699586920 #P,PAPI_TOT_CYC,15795019202 #P,PAPI_REF_CYC,890696031 #P,PAPI_LST_INS,1851583496 #P,PAPI_L1_DCM,211185959 #P,PAPI_L2_DCM,175367973 #P,PAPI_L2_DCA,211415456 #P,PAPI_L3_TCM,83627183 #P,PAPI_L3_TCA,175998330 #P,PAPI_L3_LDM,29290639 #P,PAPI_BR_CN,2150349014 #P,PAPI_BR_MSP,30322360 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10441047 #P,DTLB_STORE_MISSES:WALK_COMPLETED,180148 #P,DTLB_LOAD_MISSES:WALK_DURATION,594455441 #P,DTLB_STORE_MISSES:WALK_DURATION,4047443


==> figs-uit/FINAL/results-x86-noprefetch/CBTree-8388607.5.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2497949, 4807
#P,PAPI_TOT_INS,8389365566 #P,PAPI_TOT_CYC,11041938994 #P,PAPI_REF_CYC,444512071 #P,PAPI_LST_INS,1190354549 #P,PAPI_L1_DCM,155316561 #P,PAPI_L2_DCM,118493311 #P,PAPI_L2_DCA,155386598 #P,PAPI_L3_TCM,25715751 #P,PAPI_L3_TCA,118520646 #P,PAPI_L3_LDM,11499000 #P,PAPI_BR_CN,1882057748 #P,PAPI_BR_MSP,22304632 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9732197 #P,DTLB_STORE_MISSES:WALK_COMPLETED,116 #P,DTLB_LOAD_MISSES:WALK_DURATION,533537302 #P,DTLB_STORE_MISSES:WALK_DURATION,10318
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2499891, 467
#P,PAPI_TOT_INS,8382701458 #P,PAPI_TOT_CYC,9542188744 #P,PAPI_REF_CYC,538597234 #P,PAPI_LST_INS,1094824152 #P,PAPI_L1_DCM,154250823 #P,PAPI_L2_DCM,118173888 #P,PAPI_L2_DCA,154075410 #P,PAPI_L3_TCM,25655946 #P,PAPI_L3_TCA,118196641 #P,PAPI_L3_LDM,10274727 #P,PAPI_BR_CN,1800144579 #P,PAPI_BR_MSP,21782337 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,8915852 #P,DTLB_STORE_MISSES:WALK_COMPLETED,79 #P,DTLB_LOAD_MISSES:WALK_DURATION,461323089 #P,DTLB_STORE_MISSES:WALK_DURATION,2935
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2497384, 236
#P,PAPI_TOT_INS,8474624774 #P,PAPI_TOT_CYC,8299955829 #P,PAPI_REF_CYC,467524578 #P,PAPI_LST_INS,1015527404 #P,PAPI_L1_DCM,154937710 #P,PAPI_L2_DCM,118026358 #P,PAPI_L2_DCA,153620815 #P,PAPI_L3_TCM,26293274 #P,PAPI_L3_TCA,118057055 #P,PAPI_L3_LDM,10893245 #P,PAPI_BR_CN,1792642530 #P,PAPI_BR_MSP,21321108 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10202371 #P,DTLB_STORE_MISSES:WALK_COMPLETED,102 #P,DTLB_LOAD_MISSES:WALK_DURATION,537037350 #P,DTLB_STORE_MISSES:WALK_DURATION,4007
0: 16777216, 25.00, 25.00, 1, 1249840, 1251425, 2498735, 621783, 623508, 1249620, 8354
#P,PAPI_TOT_INS,11618047960 #P,PAPI_TOT_CYC,18913972915 #P,PAPI_REF_CYC,759163760 #P,PAPI_LST_INS,2013394955 #P,PAPI_L1_DCM,206935271 #P,PAPI_L2_DCM,168333072 #P,PAPI_L2_DCA,209307272 #P,PAPI_L3_TCM,77719387 #P,PAPI_L3_TCA,169560814 #P,PAPI_L3_LDM,32112513 #P,PAPI_BR_CN,2239785518 #P,PAPI_BR_MSP,31684831 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,11955818 #P,DTLB_STORE_MISSES:WALK_COMPLETED,300734 #P,DTLB_LOAD_MISSES:WALK_DURATION,764688106 #P,DTLB_STORE_MISSES:WALK_DURATION,6651775
0: 16777216, 25.00, 25.00, 12, 1249590, 1250979, 2499423, 624737, 626137, 1249816, 922
#P,PAPI_TOT_INS,11610907073 #P,PAPI_TOT_CYC,20658309160 #P,PAPI_REF_CYC,1065192695 #P,PAPI_LST_INS,1974053393 #P,PAPI_L1_DCM,208202374 #P,PAPI_L2_DCM,172128950 #P,PAPI_L2_DCA,208931924 #P,PAPI_L3_TCM,78601312 #P,PAPI_L3_TCA,172868118 #P,PAPI_L3_LDM,32435734 #P,PAPI_BR_CN,2207567636 #P,PAPI_BR_MSP,31205754 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10423210 #P,DTLB_STORE_MISSES:WALK_COMPLETED,184527 #P,DTLB_LOAD_MISSES:WALK_DURATION,642145065 #P,DTLB_STORE_MISSES:WALK_DURATION,4460353
0: 16777216, 25.00, 25.00, 24, 1248607, 1250604, 2500781, 624379, 625585, 1250066, 460
#P,PAPI_TOT_INS,11662920097 #P,PAPI_TOT_CYC,15826785972 #P,PAPI_REF_CYC,892041290 #P,PAPI_LST_INS,1859585063 #P,PAPI_L1_DCM,210910310 #P,PAPI_L2_DCM,175347517 #P,PAPI_L2_DCA,211702113 #P,PAPI_L3_TCM,83852227 #P,PAPI_L3_TCA,176039234 #P,PAPI_L3_LDM,29160073 #P,PAPI_BR_CN,2154496550 #P,PAPI_BR_MSP,30327590 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10421489 #P,DTLB_STORE_MISSES:WALK_COMPLETED,180805 #P,DTLB_LOAD_MISSES:WALK_DURATION,593483830 #P,DTLB_STORE_MISSES:WALK_DURATION,3971129


==> figs-uit/FINAL/results-x86-noprefetch/CBTree.x86.csv <==
5000000,1,0,4914.6000000000,87.2055044134,.7465310000,.0089818205,.1322114001,.0010832358,.7649420001,.0023726145,.2232860000,.0060305721,.4456986000,.0013992855,.0119400000,.0000866025,.0507964000,.0025024987,55.0229592000,.4411301920,72.7044114000,34.3116815461
5000000,12,0,472.6000000000,5.3197744313,.8680976000,.0067503111,.1399104000,.0006148170,.7659262000,.0019763096,.2230408000,.0036603415,.4043612000,.0027605253,.0120562000,.0002511971,.0481974000,.0016355732,50.7780262000,.8716490704,72.8191658000,53.9975810889
5000000,24,0,220.1999999999,9.5498691091,1.0421896001,.0137667280,.1472625999,.0031476816,.7670638000,.0020965447,.2209778000,.0053168411,.4196352000,.0044153255,.0118634000,.0001174734,.0628136000,.0018254588,51.1827472000,.9693391849,50.5113350001,10.6537997873
5000000,1,50,8376.8000000000,42.0856270001,.6127960000,.0032527526,.1028488000,.0003162277,.8098806000,.0039271236,.4583076000,.0016682625,.4142742000,.0007331439,.0142310000,.0001004987,.0405724000,.0003545419,64.2545476000,.3507974449,21.3591885999,.4826726368
5000000,12,50,917.6000000000,5.5045435778,.5627196000,.0015818343,.1053900000,.0002622975,.8255454000,.0018657438,.4506918000,.0029822642,.4145516000,.0020659622,.0141994000,.0000793725,.0327020000,.0014435719,63.7718108000,2.9265867412,24.9070990000,.8303064655
5000000,24,50,457.1999999999,3.5637059362,.7380446000,.0021884926,.1136446000,.0005256424,.8281096000,.0009096153,.4770230000,.0012426584,.3511876001,.0023264135,.0141230000,.0000678232,.0366882000,.0010394229,55.1432474000,1.6476678708,21.7951822000,.4548014870


==> figs-uit/FINAL/results-x86-noprefetch/GreenBST-8388607.1.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499546, 2993
#P,PAPI_TOT_INS,3483414025 #P,PAPI_TOT_CYC,6891094937 #P,PAPI_REF_CYC,289112920 #P,PAPI_LST_INS,286796141 #P,PAPI_L1_DCM,112823034 #P,PAPI_L2_DCM,71198951 #P,PAPI_L2_DCA,112976897 #P,PAPI_L3_TCM,13681535 #P,PAPI_L3_TCA,71218489 #P,PAPI_L3_LDM,2629141 #P,PAPI_BR_CN,515596365 #P,PAPI_BR_MSP,61164507 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13360087 #P,DTLB_STORE_MISSES:WALK_COMPLETED,44 #P,DTLB_LOAD_MISSES:WALK_DURATION,558938532 #P,DTLB_STORE_MISSES:WALK_DURATION,1755
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500184, 315
#P,PAPI_TOT_INS,3499774779 #P,PAPI_TOT_CYC,6414163731 #P,PAPI_REF_CYC,363631658 #P,PAPI_LST_INS,265161272 #P,PAPI_L1_DCM,109088475 #P,PAPI_L2_DCM,68217554 #P,PAPI_L2_DCA,109025925 #P,PAPI_L3_TCM,14086665 #P,PAPI_L3_TCA,68250074 #P,PAPI_L3_LDM,2699558 #P,PAPI_BR_CN,500283110 #P,PAPI_BR_MSP,59230920 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,12927532 #P,DTLB_STORE_MISSES:WALK_COMPLETED,40 #P,DTLB_LOAD_MISSES:WALK_DURATION,492847089 #P,DTLB_STORE_MISSES:WALK_DURATION,1964
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2498900, 155
#P,PAPI_TOT_INS,3509904607 #P,PAPI_TOT_CYC,5942908221 #P,PAPI_REF_CYC,350183603 #P,PAPI_LST_INS,261639343 #P,PAPI_L1_DCM,110021861 #P,PAPI_L2_DCM,68421817 #P,PAPI_L2_DCA,109718476 #P,PAPI_L3_TCM,13792815 #P,PAPI_L3_TCA,68452010 #P,PAPI_L3_LDM,2799488 #P,PAPI_BR_CN,481760475 #P,PAPI_BR_MSP,57502402 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13191897 #P,DTLB_STORE_MISSES:WALK_COMPLETED,132 #P,DTLB_LOAD_MISSES:WALK_DURATION,513227127 #P,DTLB_STORE_MISSES:WALK_DURATION,8221
0: 16777216, 25.00, 25.00, 1, 1250297, 1249398, 2500305, 610705, 624873, 1248490, 3665
#P,PAPI_TOT_INS,4413664505 #P,PAPI_TOT_CYC,8425334730 #P,PAPI_REF_CYC,350794751 #P,PAPI_LST_INS,521609394 #P,PAPI_L1_DCM,129229829 #P,PAPI_L2_DCM,79249094 #P,PAPI_L2_DCA,129721640 #P,PAPI_L3_TCM,17609855 #P,PAPI_L3_TCA,79982893 #P,PAPI_L3_LDM,3502352 #P,PAPI_BR_CN,618277001 #P,PAPI_BR_MSP,70920442 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,15489703 #P,DTLB_STORE_MISSES:WALK_COMPLETED,2785565 #P,DTLB_LOAD_MISSES:WALK_DURATION,607632400 #P,DTLB_STORE_MISSES:WALK_DURATION,40106123
0: 16777216, 25.00, 25.00, 12, 1249759, 1248092, 2502141, 610550, 623454, 1250819, 431
#P,PAPI_TOT_INS,4415100187 #P,PAPI_TOT_CYC,8829699812 #P,PAPI_REF_CYC,496644261 #P,PAPI_LST_INS,494937393 #P,PAPI_L1_DCM,135361074 #P,PAPI_L2_DCM,87938495 #P,PAPI_L2_DCA,136140249 #P,PAPI_L3_TCM,18360387 #P,PAPI_L3_TCA,88734401 #P,PAPI_L3_LDM,3460185 #P,PAPI_BR_CN,595535989 #P,PAPI_BR_MSP,68562736 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,14822223 #P,DTLB_STORE_MISSES:WALK_COMPLETED,3156993 #P,DTLB_LOAD_MISSES:WALK_DURATION,542973903 #P,DTLB_STORE_MISSES:WALK_DURATION,47038562
0: 16777216, 25.00, 25.00, 24, 1249965, 1251352, 2498675, 596859, 624146, 1244792, 410
#P,PAPI_TOT_INS,4422104154 #P,PAPI_TOT_CYC,16325925634 #P,PAPI_REF_CYC,921432865 #P,PAPI_LST_INS,513708638 #P,PAPI_L1_DCM,133407847 #P,PAPI_L2_DCM,86997216 #P,PAPI_L2_DCA,134369102 #P,PAPI_L3_TCM,23111223 #P,PAPI_L3_TCA,88072349 #P,PAPI_L3_LDM,4299164 #P,PAPI_BR_CN,611138226 #P,PAPI_BR_MSP,70679615 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,15174389 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1340091 #P,DTLB_LOAD_MISSES:WALK_DURATION,575153917 #P,DTLB_STORE_MISSES:WALK_DURATION,21806474


==> figs-uit/FINAL/results-x86-noprefetch/GreenBST-8388607.2.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2502172, 2890
#P,PAPI_TOT_INS,3482301985 #P,PAPI_TOT_CYC,7024705039 #P,PAPI_REF_CYC,281060711 #P,PAPI_LST_INS,289625012 #P,PAPI_L1_DCM,113601992 #P,PAPI_L2_DCM,70295991 #P,PAPI_L2_DCA,113734414 #P,PAPI_L3_TCM,13739990 #P,PAPI_L3_TCA,70311442 #P,PAPI_L3_LDM,2636224 #P,PAPI_BR_CN,518102530 #P,PAPI_BR_MSP,61552075 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13306816 #P,DTLB_STORE_MISSES:WALK_COMPLETED,84 #P,DTLB_LOAD_MISSES:WALK_DURATION,561553405 #P,DTLB_STORE_MISSES:WALK_DURATION,4912
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2496901, 312
#P,PAPI_TOT_INS,3497478242 #P,PAPI_TOT_CYC,6288013852 #P,PAPI_REF_CYC,357558660 #P,PAPI_LST_INS,264078285 #P,PAPI_L1_DCM,109415533 #P,PAPI_L2_DCM,69228051 #P,PAPI_L2_DCA,109237316 #P,PAPI_L3_TCM,12938770 #P,PAPI_L3_TCA,69258051 #P,PAPI_L3_LDM,2496689 #P,PAPI_BR_CN,499361470 #P,PAPI_BR_MSP,59073210 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13049630 #P,DTLB_STORE_MISSES:WALK_COMPLETED,114 #P,DTLB_LOAD_MISSES:WALK_DURATION,494190372 #P,DTLB_STORE_MISSES:WALK_DURATION,4698
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2499328, 159
#P,PAPI_TOT_INS,3508332798 #P,PAPI_TOT_CYC,6002784449 #P,PAPI_REF_CYC,354958054 #P,PAPI_LST_INS,266431962 #P,PAPI_L1_DCM,110163113 #P,PAPI_L2_DCM,69209481 #P,PAPI_L2_DCA,109978893 #P,PAPI_L3_TCM,14397733 #P,PAPI_L3_TCA,69240883 #P,PAPI_L3_LDM,2962905 #P,PAPI_BR_CN,480862344 #P,PAPI_BR_MSP,57135313 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13310000 #P,DTLB_STORE_MISSES:WALK_COMPLETED,142 #P,DTLB_LOAD_MISSES:WALK_DURATION,517157697 #P,DTLB_STORE_MISSES:WALK_DURATION,5456
0: 16777216, 25.00, 25.00, 1, 1249750, 1249354, 2500896, 611278, 625049, 1248607, 3542
#P,PAPI_TOT_INS,4386072983 #P,PAPI_TOT_CYC,8475559304 #P,PAPI_REF_CYC,339389292 #P,PAPI_LST_INS,515981573 #P,PAPI_L1_DCM,126608450 #P,PAPI_L2_DCM,80077296 #P,PAPI_L2_DCA,127676231 #P,PAPI_L3_TCM,17643108 #P,PAPI_L3_TCA,80748923 #P,PAPI_L3_LDM,3485195 #P,PAPI_BR_CN,616143204 #P,PAPI_BR_MSP,70852500 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,17217365 #P,DTLB_STORE_MISSES:WALK_COMPLETED,4160680 #P,DTLB_LOAD_MISSES:WALK_DURATION,631428133 #P,DTLB_STORE_MISSES:WALK_DURATION,61850523
0: 16777216, 25.00, 25.00, 12, 1251247, 1248358, 2500387, 610164, 624527, 1248546, 442
#P,PAPI_TOT_INS,4410781341 #P,PAPI_TOT_CYC,8975742529 #P,PAPI_REF_CYC,510710698 #P,PAPI_LST_INS,483785467 #P,PAPI_L1_DCM,136012974 #P,PAPI_L2_DCM,88790578 #P,PAPI_L2_DCA,136915833 #P,PAPI_L3_TCM,19065291 #P,PAPI_L3_TCA,89631986 #P,PAPI_L3_LDM,3530914 #P,PAPI_BR_CN,596234272 #P,PAPI_BR_MSP,68621176 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,14866103 #P,DTLB_STORE_MISSES:WALK_COMPLETED,3440211 #P,DTLB_LOAD_MISSES:WALK_DURATION,560484118 #P,DTLB_STORE_MISSES:WALK_DURATION,51220331
0: 16777216, 25.00, 25.00, 24, 1249479, 1250196, 2500317, 611141, 624963, 1248807, 407
#P,PAPI_TOT_INS,4467457990 #P,PAPI_TOT_CYC,16315895501 #P,PAPI_REF_CYC,919401276 #P,PAPI_LST_INS,521967103 #P,PAPI_L1_DCM,135152878 #P,PAPI_L2_DCM,87409846 #P,PAPI_L2_DCA,135682450 #P,PAPI_L3_TCM,24015593 #P,PAPI_L3_TCA,88530204 #P,PAPI_L3_LDM,4497486 #P,PAPI_BR_CN,614969418 #P,PAPI_BR_MSP,70985052 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,15237049 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1354379 #P,DTLB_LOAD_MISSES:WALK_DURATION,575310969 #P,DTLB_STORE_MISSES:WALK_DURATION,22325931


==> figs-uit/FINAL/results-x86-noprefetch/GreenBST-8388607.3.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500024, 2995
#P,PAPI_TOT_INS,3497070606 #P,PAPI_TOT_CYC,6974436303 #P,PAPI_REF_CYC,289584256 #P,PAPI_LST_INS,286979657 #P,PAPI_L1_DCM,111427587 #P,PAPI_L2_DCM,70224588 #P,PAPI_L2_DCA,111596934 #P,PAPI_L3_TCM,14029435 #P,PAPI_L3_TCA,70252706 #P,PAPI_L3_LDM,2702408 #P,PAPI_BR_CN,514994892 #P,PAPI_BR_MSP,61150009 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13156069 #P,DTLB_STORE_MISSES:WALK_COMPLETED,25 #P,DTLB_LOAD_MISSES:WALK_DURATION,551355906 #P,DTLB_STORE_MISSES:WALK_DURATION,1935
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2497327, 308
#P,PAPI_TOT_INS,3501973589 #P,PAPI_TOT_CYC,6273230623 #P,PAPI_REF_CYC,355397008 #P,PAPI_LST_INS,261923396 #P,PAPI_L1_DCM,110499792 #P,PAPI_L2_DCM,68438268 #P,PAPI_L2_DCA,110233339 #P,PAPI_L3_TCM,12977224 #P,PAPI_L3_TCA,68467723 #P,PAPI_L3_LDM,2515679 #P,PAPI_BR_CN,498223748 #P,PAPI_BR_MSP,58854886 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13059865 #P,DTLB_STORE_MISSES:WALK_COMPLETED,48 #P,DTLB_LOAD_MISSES:WALK_DURATION,494963584 #P,DTLB_STORE_MISSES:WALK_DURATION,2610
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500908, 169
#P,PAPI_TOT_INS,3524755607 #P,PAPI_TOT_CYC,6023851711 #P,PAPI_REF_CYC,345369507 #P,PAPI_LST_INS,261393561 #P,PAPI_L1_DCM,110055352 #P,PAPI_L2_DCM,68386543 #P,PAPI_L2_DCA,109632312 #P,PAPI_L3_TCM,13992496 #P,PAPI_L3_TCA,68418967 #P,PAPI_L3_LDM,2979297 #P,PAPI_BR_CN,478440165 #P,PAPI_BR_MSP,57061727 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13400198 #P,DTLB_STORE_MISSES:WALK_COMPLETED,154 #P,DTLB_LOAD_MISSES:WALK_DURATION,524189583 #P,DTLB_STORE_MISSES:WALK_DURATION,6961
0: 16777216, 25.00, 25.00, 1, 1250592, 1250402, 2499006, 611524, 625805, 1249371, 3672
#P,PAPI_TOT_INS,4388444501 #P,PAPI_TOT_CYC,8463691767 #P,PAPI_REF_CYC,352146736 #P,PAPI_LST_INS,520135665 #P,PAPI_L1_DCM,127654407 #P,PAPI_L2_DCM,79454199 #P,PAPI_L2_DCA,127979828 #P,PAPI_L3_TCM,17867761 #P,PAPI_L3_TCA,80181581 #P,PAPI_L3_LDM,3560226 #P,PAPI_BR_CN,617081630 #P,PAPI_BR_MSP,71101102 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,16208407 #P,DTLB_STORE_MISSES:WALK_COMPLETED,3312809 #P,DTLB_LOAD_MISSES:WALK_DURATION,617695088 #P,DTLB_STORE_MISSES:WALK_DURATION,50058849
0: 16777216, 25.00, 25.00, 12, 1250844, 1249642, 2499506, 610991, 624326, 1249639, 422
#P,PAPI_TOT_INS,4401802585 #P,PAPI_TOT_CYC,8718154066 #P,PAPI_REF_CYC,486584265 #P,PAPI_LST_INS,504291833 #P,PAPI_L1_DCM,134913266 #P,PAPI_L2_DCM,87692271 #P,PAPI_L2_DCA,135925080 #P,PAPI_L3_TCM,17955575 #P,PAPI_L3_TCA,88477784 #P,PAPI_L3_LDM,3408075 #P,PAPI_BR_CN,597204703 #P,PAPI_BR_MSP,68754866 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,14778637 #P,DTLB_STORE_MISSES:WALK_COMPLETED,3604438 #P,DTLB_LOAD_MISSES:WALK_DURATION,534223489 #P,DTLB_STORE_MISSES:WALK_DURATION,52505722
0: 16777216, 25.00, 25.00, 24, 1251178, 1250631, 2498183, 601372, 623560, 1247333, 406
#P,PAPI_TOT_INS,4413029814 #P,PAPI_TOT_CYC,15932412530 #P,PAPI_REF_CYC,900904059 #P,PAPI_LST_INS,527225547 #P,PAPI_L1_DCM,133363244 #P,PAPI_L2_DCM,87107242 #P,PAPI_L2_DCA,134243053 #P,PAPI_L3_TCM,23388455 #P,PAPI_L3_TCA,88135866 #P,PAPI_L3_LDM,4375602 #P,PAPI_BR_CN,611907503 #P,PAPI_BR_MSP,70609320 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,15108774 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1722942 #P,DTLB_LOAD_MISSES:WALK_DURATION,562320981 #P,DTLB_STORE_MISSES:WALK_DURATION,27584673


==> figs-uit/FINAL/results-x86-noprefetch/GreenBST-8388607.4.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501445, 2883
#P,PAPI_TOT_INS,3491866073 #P,PAPI_TOT_CYC,6995202676 #P,PAPI_REF_CYC,279870637 #P,PAPI_LST_INS,289621245 #P,PAPI_L1_DCM,114177128 #P,PAPI_L2_DCM,70803963 #P,PAPI_L2_DCA,113902753 #P,PAPI_L3_TCM,13846780 #P,PAPI_L3_TCA,70822879 #P,PAPI_L3_LDM,2649860 #P,PAPI_BR_CN,518984151 #P,PAPI_BR_MSP,61284646 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13404567 #P,DTLB_STORE_MISSES:WALK_COMPLETED,57 #P,DTLB_LOAD_MISSES:WALK_DURATION,563332185 #P,DTLB_STORE_MISSES:WALK_DURATION,2106
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2499013, 316
#P,PAPI_TOT_INS,3497232293 #P,PAPI_TOT_CYC,6381356193 #P,PAPI_REF_CYC,365991945 #P,PAPI_LST_INS,264268408 #P,PAPI_L1_DCM,111677847 #P,PAPI_L2_DCM,69658274 #P,PAPI_L2_DCA,111462090 #P,PAPI_L3_TCM,13493394 #P,PAPI_L3_TCA,69685062 #P,PAPI_L3_LDM,2510947 #P,PAPI_BR_CN,499315710 #P,PAPI_BR_MSP,59091364 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13022808 #P,DTLB_STORE_MISSES:WALK_COMPLETED,78 #P,DTLB_LOAD_MISSES:WALK_DURATION,511258120 #P,DTLB_STORE_MISSES:WALK_DURATION,3836
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2501401, 155
#P,PAPI_TOT_INS,3512149066 #P,PAPI_TOT_CYC,5967636404 #P,PAPI_REF_CYC,350443922 #P,PAPI_LST_INS,262049288 #P,PAPI_L1_DCM,110038621 #P,PAPI_L2_DCM,68948342 #P,PAPI_L2_DCA,109723540 #P,PAPI_L3_TCM,13813839 #P,PAPI_L3_TCA,68978484 #P,PAPI_L3_LDM,2804694 #P,PAPI_BR_CN,481975082 #P,PAPI_BR_MSP,57492582 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13137181 #P,DTLB_STORE_MISSES:WALK_COMPLETED,160 #P,DTLB_LOAD_MISSES:WALK_DURATION,510695712 #P,DTLB_STORE_MISSES:WALK_DURATION,8256
0: 16777216, 25.00, 25.00, 1, 1249734, 1249913, 2500353, 610039, 625141, 1249549, 3565
#P,PAPI_TOT_INS,4398413581 #P,PAPI_TOT_CYC,8479330873 #P,PAPI_REF_CYC,341365718 #P,PAPI_LST_INS,519116095 #P,PAPI_L1_DCM,128813669 #P,PAPI_L2_DCM,79844074 #P,PAPI_L2_DCA,129304227 #P,PAPI_L3_TCM,17587823 #P,PAPI_L3_TCA,80554624 #P,PAPI_L3_LDM,3526893 #P,PAPI_BR_CN,619707636 #P,PAPI_BR_MSP,71214783 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,15511404 #P,DTLB_STORE_MISSES:WALK_COMPLETED,2936049 #P,DTLB_LOAD_MISSES:WALK_DURATION,611320155 #P,DTLB_STORE_MISSES:WALK_DURATION,43541545
0: 16777216, 25.00, 25.00, 12, 1247894, 1251780, 2500318, 609058, 626606, 1250586, 420
#P,PAPI_TOT_INS,4407712595 #P,PAPI_TOT_CYC,8605100570 #P,PAPI_REF_CYC,483640843 #P,PAPI_LST_INS,510401046 #P,PAPI_L1_DCM,133856750 #P,PAPI_L2_DCM,87761310 #P,PAPI_L2_DCA,134616579 #P,PAPI_L3_TCM,17612718 #P,PAPI_L3_TCA,88543501 #P,PAPI_L3_LDM,3390971 #P,PAPI_BR_CN,605588408 #P,PAPI_BR_MSP,69506546 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,14681685 #P,DTLB_STORE_MISSES:WALK_COMPLETED,3173479 #P,DTLB_LOAD_MISSES:WALK_DURATION,533689866 #P,DTLB_STORE_MISSES:WALK_DURATION,47187604
0: 16777216, 25.00, 25.00, 24, 1250498, 1247920, 2501574, 602787, 622783, 1250662, 422
#P,PAPI_TOT_INS,4392845020 #P,PAPI_TOT_CYC,16656855884 #P,PAPI_REF_CYC,940316407 #P,PAPI_LST_INS,504082169 #P,PAPI_L1_DCM,135020713 #P,PAPI_L2_DCM,87710713 #P,PAPI_L2_DCA,136755482 #P,PAPI_L3_TCM,23293398 #P,PAPI_L3_TCA,88821195 #P,PAPI_L3_LDM,4206125 #P,PAPI_BR_CN,604937971 #P,PAPI_BR_MSP,69444645 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,15041095 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1666605 #P,DTLB_LOAD_MISSES:WALK_DURATION,568469356 #P,DTLB_STORE_MISSES:WALK_DURATION,26604381


==> figs-uit/FINAL/results-x86-noprefetch/GreenBST-8388607.5.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499821, 2989
#P,PAPI_TOT_INS,3497599435 #P,PAPI_TOT_CYC,6920249370 #P,PAPI_REF_CYC,290343300 #P,PAPI_LST_INS,288019389 #P,PAPI_L1_DCM,114297762 #P,PAPI_L2_DCM,70379577 #P,PAPI_L2_DCA,113863912 #P,PAPI_L3_TCM,13722453 #P,PAPI_L3_TCA,70397848 #P,PAPI_L3_LDM,2639893 #P,PAPI_BR_CN,516341242 #P,PAPI_BR_MSP,61569258 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13202961 #P,DTLB_STORE_MISSES:WALK_COMPLETED,67 #P,DTLB_LOAD_MISSES:WALK_DURATION,555469158 #P,DTLB_STORE_MISSES:WALK_DURATION,3141
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500182, 314
#P,PAPI_TOT_INS,3496306785 #P,PAPI_TOT_CYC,6331182924 #P,PAPI_REF_CYC,363640157 #P,PAPI_LST_INS,266859589 #P,PAPI_L1_DCM,109885888 #P,PAPI_L2_DCM,68472345 #P,PAPI_L2_DCA,109823821 #P,PAPI_L3_TCM,13251501 #P,PAPI_L3_TCA,68504103 #P,PAPI_L3_LDM,2528007 #P,PAPI_BR_CN,500830067 #P,PAPI_BR_MSP,59328729 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13139796 #P,DTLB_STORE_MISSES:WALK_COMPLETED,26 #P,DTLB_LOAD_MISSES:WALK_DURATION,503817659 #P,DTLB_STORE_MISSES:WALK_DURATION,851
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500103, 158
#P,PAPI_TOT_INS,3512004426 #P,PAPI_TOT_CYC,5975625916 #P,PAPI_REF_CYC,351331468 #P,PAPI_LST_INS,263429638 #P,PAPI_L1_DCM,109793411 #P,PAPI_L2_DCM,69042855 #P,PAPI_L2_DCA,109501643 #P,PAPI_L3_TCM,13679376 #P,PAPI_L3_TCA,69076077 #P,PAPI_L3_LDM,2782671 #P,PAPI_BR_CN,481710548 #P,PAPI_BR_MSP,57461936 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13323610 #P,DTLB_STORE_MISSES:WALK_COMPLETED,172 #P,DTLB_LOAD_MISSES:WALK_DURATION,522975408 #P,DTLB_STORE_MISSES:WALK_DURATION,8257
0: 16777216, 25.00, 25.00, 1, 1249387, 1250050, 2500563, 612487, 627814, 1249888, 3652
#P,PAPI_TOT_INS,4417976827 #P,PAPI_TOT_CYC,8430266370 #P,PAPI_REF_CYC,351276939 #P,PAPI_LST_INS,522236118 #P,PAPI_L1_DCM,127906607 #P,PAPI_L2_DCM,79542703 #P,PAPI_L2_DCA,128366427 #P,PAPI_L3_TCM,17626434 #P,PAPI_L3_TCA,80268439 #P,PAPI_L3_LDM,3502282 #P,PAPI_BR_CN,618843613 #P,PAPI_BR_MSP,71147454 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,15980309 #P,DTLB_STORE_MISSES:WALK_COMPLETED,4426114 #P,DTLB_LOAD_MISSES:WALK_DURATION,612349676 #P,DTLB_STORE_MISSES:WALK_DURATION,64764520
0: 16777216, 25.00, 25.00, 12, 1250590, 1249750, 2499652, 610156, 624782, 1248624, 421
#P,PAPI_TOT_INS,4412162396 #P,PAPI_TOT_CYC,8632488632 #P,PAPI_REF_CYC,487100424 #P,PAPI_LST_INS,510244792 #P,PAPI_L1_DCM,135768069 #P,PAPI_L2_DCM,88435689 #P,PAPI_L2_DCA,136678763 #P,PAPI_L3_TCM,17258340 #P,PAPI_L3_TCA,89225953 #P,PAPI_L3_LDM,3296390 #P,PAPI_BR_CN,601202987 #P,PAPI_BR_MSP,69135492 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,15017461 #P,DTLB_STORE_MISSES:WALK_COMPLETED,3920386 #P,DTLB_LOAD_MISSES:WALK_DURATION,547463191 #P,DTLB_STORE_MISSES:WALK_DURATION,58629392
0: 16777216, 25.00, 25.00, 24, 1247845, 1250879, 2501268, 603494, 624144, 1248546, 409
#P,PAPI_TOT_INS,4393273422 #P,PAPI_TOT_CYC,16194171773 #P,PAPI_REF_CYC,915240638 #P,PAPI_LST_INS,506157194 #P,PAPI_L1_DCM,132182665 #P,PAPI_L2_DCM,86431289 #P,PAPI_L2_DCA,133328196 #P,PAPI_L3_TCM,23287407 #P,PAPI_L3_TCA,87472416 #P,PAPI_L3_LDM,4344730 #P,PAPI_BR_CN,611614537 #P,PAPI_BR_MSP,70450414 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,15054162 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1477028 #P,DTLB_LOAD_MISSES:WALK_DURATION,566177477 #P,DTLB_STORE_MISSES:WALK_DURATION,23961031


==> figs-uit/FINAL/results-x86-noprefetch/GreenBST.x86.csv <==
5000000,1,0,2950.0000000000,58.0603134679,.5014450000,.0041847102,.3929952000,.0031346291,.6234540000,.0059250063,.1955326000,.0027148848,.1920808000,.0004853864,.1186996000,.0004142463,.0801810000,.0007621679,42.0085386000,.1419780169,51.9181038000,16.4817906818
5000000,12,0,313.0000000000,3.1622776601,.5520724000,.0053145554,.4163956000,.0054542093,.6257426000,.0048394731,.1939662000,.0075101997,.1910624000,.0030235575,.1183254000,.0001252996,.0788053999,.0012492797,38.2990098000,.5694477954,45.3191564000,8.4639467016
5000000,24,0,159.2000000000,5.7619441163,.5872886000,.0025212298,.4183440000,.0031828132,.6271186000,.0032147006,.2024482001,.0038588081,.2056268000,.0042393749,.1192029999,.0002179449,.0865266000,.0007570336,39.0006894000,.1755974957,49.1019902000,8.8087419459
5000000,1,50,3619.2000000000,60.9483387796,.5205276000,.0031666543,.2463224000,.0015013327,.6192168000,.0058788944,.2198864000,.0018198076,.1989808000,.0010774970,.1149616000,.0001838477,.0790244000,.0020734994,38.3483276000,1.0914362105,14.7672732000,.2674867757
5000000,12,50,427.2000000001,9.3648278147,.5039344000,.0085615535,.2701012001,.0073769302,.6477130000,.0026747336,.2029796001,.0073811448,.1893998000,.0027860366,.1150234000,.0001489966,.0679974000,.0013263860,36.6577536000,.6095551929,14.8359696000,.1537078986
5000000,24,50,410.8000000000,6.4575537163,.2713342000,.0049029990,.2601166000,.0053350351,.6460360000,.0031654699,.2655052000,.0036720294,.1855042000,.0027998749,.1152914000,.0003220248,.0364772000,.0004740253,37.6564528000,.2665887915,16.1905074000,.2110560015


==> figs-uit/FINAL/results-x86-noprefetch/LFBST-8388607.1.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500570, 12340
#P,PAPI_TOT_INS,1630308480 #P,PAPI_TOT_CYC,26472216065 #P,PAPI_REF_CYC,1074003449 #P,PAPI_LST_INS,257627562 #P,PAPI_L1_DCM,238846479 #P,PAPI_L2_DCM,175280885 #P,PAPI_L2_DCA,237882848 #P,PAPI_L3_TCM,50389239 #P,PAPI_L3_TCA,175340553 #P,PAPI_L3_LDM,22175312 #P,PAPI_BR_CN,285384987 #P,PAPI_BR_MSP,60087266 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,69571836 #P,DTLB_STORE_MISSES:WALK_COMPLETED,42 #P,DTLB_LOAD_MISSES:WALK_DURATION,3267212322 #P,DTLB_STORE_MISSES:WALK_DURATION,3035
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2498221, 928
#P,PAPI_TOT_INS,1626631199 #P,PAPI_TOT_CYC,20797571282 #P,PAPI_REF_CYC,1070874603 #P,PAPI_LST_INS,250060727 #P,PAPI_L1_DCM,201095390 #P,PAPI_L2_DCM,159025747 #P,PAPI_L2_DCA,201166173 #P,PAPI_L3_TCM,50123655 #P,PAPI_L3_TCA,159080381 #P,PAPI_L3_LDM,21195147 #P,PAPI_BR_CN,280289022 #P,PAPI_BR_MSP,60869112 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,34101732 #P,DTLB_STORE_MISSES:WALK_COMPLETED,68 #P,DTLB_LOAD_MISSES:WALK_DURATION,1748322762 #P,DTLB_STORE_MISSES:WALK_DURATION,3153
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500361, 441
#P,PAPI_TOT_INS,1631483807 #P,PAPI_TOT_CYC,16548308385 #P,PAPI_REF_CYC,927111743 #P,PAPI_LST_INS,245461140 #P,PAPI_L1_DCM,198204354 #P,PAPI_L2_DCM,157951173 #P,PAPI_L2_DCA,198207972 #P,PAPI_L3_TCM,51260928 #P,PAPI_L3_TCA,158014859 #P,PAPI_L3_LDM,20328442 #P,PAPI_BR_CN,279599921 #P,PAPI_BR_MSP,60701993 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,31883836 #P,DTLB_STORE_MISSES:WALK_COMPLETED,78 #P,DTLB_LOAD_MISSES:WALK_DURATION,1706202767 #P,DTLB_STORE_MISSES:WALK_DURATION,3901
0: 16777216, 25.00, 25.00, 1, 1250499, 1250201, 2499300, 628424, 627475, 1249748, 11624
#P,PAPI_TOT_INS,2956399514 #P,PAPI_TOT_CYC,25184054928 #P,PAPI_REF_CYC,1009464880 #P,PAPI_LST_INS,314156722 #P,PAPI_L1_DCM,215237674 #P,PAPI_L2_DCM,162803353 #P,PAPI_L2_DCA,215256630 #P,PAPI_L3_TCM,51316655 #P,PAPI_L3_TCA,163645228 #P,PAPI_L3_LDM,22195064 #P,PAPI_BR_CN,301796452 #P,PAPI_BR_MSP,65235495 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,30315800 #P,DTLB_STORE_MISSES:WALK_COMPLETED,45200 #P,DTLB_LOAD_MISSES:WALK_DURATION,1853007886 #P,DTLB_STORE_MISSES:WALK_DURATION,1279441
0: 16777216, 25.00, 25.00, 12, 1249129, 1250073, 2500790, 624213, 625379, 1251257, 1044
#P,PAPI_TOT_INS,2935712045 #P,PAPI_TOT_CYC,22838180594 #P,PAPI_REF_CYC,1170687490 #P,PAPI_LST_INS,299384347 #P,PAPI_L1_DCM,238577695 #P,PAPI_L2_DCM,176951922 #P,PAPI_L2_DCA,239793297 #P,PAPI_L3_TCM,50720983 #P,PAPI_L3_TCA,177663946 #P,PAPI_L3_LDM,21441278 #P,PAPI_BR_CN,297557527 #P,PAPI_BR_MSP,64881459 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,66706327 #P,DTLB_STORE_MISSES:WALK_COMPLETED,62652 #P,DTLB_LOAD_MISSES:WALK_DURATION,2893906486 #P,DTLB_STORE_MISSES:WALK_DURATION,1594042
0: 16777216, 25.00, 25.00, 24, 1247594, 1250767, 2501631, 624225, 625646, 1250678, 494
#P,PAPI_TOT_INS,2990911281 #P,PAPI_TOT_CYC,18112013816 #P,PAPI_REF_CYC,1014610647 #P,PAPI_LST_INS,308341969 #P,PAPI_L1_DCM,241009822 #P,PAPI_L2_DCM,176890763 #P,PAPI_L2_DCA,241844170 #P,PAPI_L3_TCM,50989473 #P,PAPI_L3_TCA,177636657 #P,PAPI_L3_LDM,20837523 #P,PAPI_BR_CN,301248444 #P,PAPI_BR_MSP,64385156 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,66473847 #P,DTLB_STORE_MISSES:WALK_COMPLETED,72425 #P,DTLB_LOAD_MISSES:WALK_DURATION,2824508018 #P,DTLB_STORE_MISSES:WALK_DURATION,1694213


==> figs-uit/FINAL/results-x86-noprefetch/LFBST-8388607.2.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499310, 12125
#P,PAPI_TOT_INS,1605922773 #P,PAPI_TOT_CYC,26545907694 #P,PAPI_REF_CYC,1063243816 #P,PAPI_LST_INS,252671316 #P,PAPI_L1_DCM,236960438 #P,PAPI_L2_DCM,172712093 #P,PAPI_L2_DCA,237358147 #P,PAPI_L3_TCM,50336001 #P,PAPI_L3_TCA,172784521 #P,PAPI_L3_LDM,22111324 #P,PAPI_BR_CN,280150577 #P,PAPI_BR_MSP,60434280 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,69142943 #P,DTLB_STORE_MISSES:WALK_COMPLETED,86 #P,DTLB_LOAD_MISSES:WALK_DURATION,3243478909 #P,DTLB_STORE_MISSES:WALK_DURATION,5740
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2499622, 933
#P,PAPI_TOT_INS,1623795134 #P,PAPI_TOT_CYC,20862167924 #P,PAPI_REF_CYC,1079325835 #P,PAPI_LST_INS,248583756 #P,PAPI_L1_DCM,199767737 #P,PAPI_L2_DCM,159658855 #P,PAPI_L2_DCA,199696198 #P,PAPI_L3_TCM,50304986 #P,PAPI_L3_TCA,159711877 #P,PAPI_L3_LDM,21151103 #P,PAPI_BR_CN,280642300 #P,PAPI_BR_MSP,61830529 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,31471791 #P,DTLB_STORE_MISSES:WALK_COMPLETED,32 #P,DTLB_LOAD_MISSES:WALK_DURATION,1742653680 #P,DTLB_STORE_MISSES:WALK_DURATION,1293
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500016, 443
#P,PAPI_TOT_INS,1638205564 #P,PAPI_TOT_CYC,16492446389 #P,PAPI_REF_CYC,930375757 #P,PAPI_LST_INS,247362722 #P,PAPI_L1_DCM,199772446 #P,PAPI_L2_DCM,159732179 #P,PAPI_L2_DCA,199702100 #P,PAPI_L3_TCM,50336250 #P,PAPI_L3_TCA,159787624 #P,PAPI_L3_LDM,20028940 #P,PAPI_BR_CN,281537136 #P,PAPI_BR_MSP,60997973 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,33810794 #P,DTLB_STORE_MISSES:WALK_COMPLETED,60 #P,DTLB_LOAD_MISSES:WALK_DURATION,1753422009 #P,DTLB_STORE_MISSES:WALK_DURATION,4361
0: 16777216, 25.00, 25.00, 1, 1249081, 1250122, 2500797, 619359, 619864, 1249378, 11764
#P,PAPI_TOT_INS,3010228461 #P,PAPI_TOT_CYC,25598130628 #P,PAPI_REF_CYC,1024871241 #P,PAPI_LST_INS,314940947 #P,PAPI_L1_DCM,216996485 #P,PAPI_L2_DCM,160161148 #P,PAPI_L2_DCA,218426858 #P,PAPI_L3_TCM,51354656 #P,PAPI_L3_TCA,160995967 #P,PAPI_L3_LDM,22095844 #P,PAPI_BR_CN,307734173 #P,PAPI_BR_MSP,64571964 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,36493508 #P,DTLB_STORE_MISSES:WALK_COMPLETED,45753 #P,DTLB_LOAD_MISSES:WALK_DURATION,1964837515 #P,DTLB_STORE_MISSES:WALK_DURATION,1364756
0: 16777216, 25.00, 25.00, 12, 1250054, 1248626, 2501312, 625614, 625170, 1250979, 1052
#P,PAPI_TOT_INS,2877748797 #P,PAPI_TOT_CYC,23308682506 #P,PAPI_REF_CYC,1196334788 #P,PAPI_LST_INS,297027262 #P,PAPI_L1_DCM,240323051 #P,PAPI_L2_DCM,181530939 #P,PAPI_L2_DCA,241668322 #P,PAPI_L3_TCM,51097598 #P,PAPI_L3_TCA,182202350 #P,PAPI_L3_LDM,21434744 #P,PAPI_BR_CN,292157308 #P,PAPI_BR_MSP,65920676 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,66646287 #P,DTLB_STORE_MISSES:WALK_COMPLETED,62516 #P,DTLB_LOAD_MISSES:WALK_DURATION,2985541603 #P,DTLB_STORE_MISSES:WALK_DURATION,1481103
0: 16777216, 25.00, 25.00, 24, 1251754, 1250070, 2498168, 625730, 625366, 1247724, 490
#P,PAPI_TOT_INS,3068054271 #P,PAPI_TOT_CYC,18377540572 #P,PAPI_REF_CYC,1028202311 #P,PAPI_LST_INS,308812515 #P,PAPI_L1_DCM,239065216 #P,PAPI_L2_DCM,177514403 #P,PAPI_L2_DCA,239811639 #P,PAPI_L3_TCM,51179280 #P,PAPI_L3_TCA,178232289 #P,PAPI_L3_LDM,20532308 #P,PAPI_BR_CN,306008488 #P,PAPI_BR_MSP,62515726 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,66326209 #P,DTLB_STORE_MISSES:WALK_COMPLETED,74369 #P,DTLB_LOAD_MISSES:WALK_DURATION,2843748110 #P,DTLB_STORE_MISSES:WALK_DURATION,1801852


==> figs-uit/FINAL/results-x86-noprefetch/LFBST-8388607.3.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499623, 12298
#P,PAPI_TOT_INS,1615499936 #P,PAPI_TOT_CYC,26572360901 #P,PAPI_REF_CYC,1076058596 #P,PAPI_LST_INS,254130128 #P,PAPI_L1_DCM,237779577 #P,PAPI_L2_DCM,175442859 #P,PAPI_L2_DCA,238255001 #P,PAPI_L3_TCM,50447601 #P,PAPI_L3_TCA,175503136 #P,PAPI_L3_LDM,22167970 #P,PAPI_BR_CN,280064677 #P,PAPI_BR_MSP,61708531 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,69374848 #P,DTLB_STORE_MISSES:WALK_COMPLETED,74 #P,DTLB_LOAD_MISSES:WALK_DURATION,3289423933 #P,DTLB_STORE_MISSES:WALK_DURATION,3680
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2502539, 953
#P,PAPI_TOT_INS,1612077149 #P,PAPI_TOT_CYC,21524603527 #P,PAPI_REF_CYC,1095912530 #P,PAPI_LST_INS,245115702 #P,PAPI_L1_DCM,199983716 #P,PAPI_L2_DCM,158475044 #P,PAPI_L2_DCA,199889697 #P,PAPI_L3_TCM,51854632 #P,PAPI_L3_TCA,158538097 #P,PAPI_L3_LDM,21533724 #P,PAPI_BR_CN,278549656 #P,PAPI_BR_MSP,60949417 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,34205741 #P,DTLB_STORE_MISSES:WALK_COMPLETED,44 #P,DTLB_LOAD_MISSES:WALK_DURATION,1763659141 #P,DTLB_STORE_MISSES:WALK_DURATION,1014
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2501242, 442
#P,PAPI_TOT_INS,1602697876 #P,PAPI_TOT_CYC,16397582818 #P,PAPI_REF_CYC,925026469 #P,PAPI_LST_INS,240972822 #P,PAPI_L1_DCM,197712215 #P,PAPI_L2_DCM,158478376 #P,PAPI_L2_DCA,197711420 #P,PAPI_L3_TCM,50656240 #P,PAPI_L3_TCA,158533862 #P,PAPI_L3_LDM,20161660 #P,PAPI_BR_CN,273433333 #P,PAPI_BR_MSP,60844410 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,32253231 #P,DTLB_STORE_MISSES:WALK_COMPLETED,60 #P,DTLB_LOAD_MISSES:WALK_DURATION,1708956302 #P,DTLB_STORE_MISSES:WALK_DURATION,3741
0: 16777216, 25.00, 25.00, 1, 1250480, 1251566, 2497954, 627030, 627155, 1248677, 12297
#P,PAPI_TOT_INS,2856790490 #P,PAPI_TOT_CYC,26180611534 #P,PAPI_REF_CYC,1061687649 #P,PAPI_LST_INS,305880433 #P,PAPI_L1_DCM,228335443 #P,PAPI_L2_DCM,169331656 #P,PAPI_L2_DCA,229673403 #P,PAPI_L3_TCM,51067640 #P,PAPI_L3_TCA,170196773 #P,PAPI_L3_LDM,22325090 #P,PAPI_BR_CN,289904496 #P,PAPI_BR_MSP,65459670 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,49081152 #P,DTLB_STORE_MISSES:WALK_COMPLETED,47655 #P,DTLB_LOAD_MISSES:WALK_DURATION,2606323929 #P,DTLB_STORE_MISSES:WALK_DURATION,1375146
0: 16777216, 25.00, 25.00, 12, 1249558, 1250373, 2500061, 624618, 626126, 1249371, 1043
#P,PAPI_TOT_INS,3014348082 #P,PAPI_TOT_CYC,23183965153 #P,PAPI_REF_CYC,1172980594 #P,PAPI_LST_INS,305702608 #P,PAPI_L1_DCM,238809657 #P,PAPI_L2_DCM,178124706 #P,PAPI_L2_DCA,239783897 #P,PAPI_L3_TCM,50923589 #P,PAPI_L3_TCA,178867569 #P,PAPI_L3_LDM,21496453 #P,PAPI_BR_CN,305120126 #P,PAPI_BR_MSP,64436790 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,66794301 #P,DTLB_STORE_MISSES:WALK_COMPLETED,61499 #P,DTLB_LOAD_MISSES:WALK_DURATION,2881595563 #P,DTLB_STORE_MISSES:WALK_DURATION,1513255
0: 16777216, 25.00, 25.00, 24, 1249534, 1251482, 2498976, 624683, 624990, 1248168, 498
#P,PAPI_TOT_INS,2926145154 #P,PAPI_TOT_CYC,18402077970 #P,PAPI_REF_CYC,1031483998 #P,PAPI_LST_INS,295959764 #P,PAPI_L1_DCM,238334432 #P,PAPI_L2_DCM,176358614 #P,PAPI_L2_DCA,238582437 #P,PAPI_L3_TCM,50672776 #P,PAPI_L3_TCA,177071588 #P,PAPI_L3_LDM,20413612 #P,PAPI_BR_CN,287782857 #P,PAPI_BR_MSP,64298485 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,66748433 #P,DTLB_STORE_MISSES:WALK_COMPLETED,72641 #P,DTLB_LOAD_MISSES:WALK_DURATION,2881385183 #P,DTLB_STORE_MISSES:WALK_DURATION,1738188


==> figs-uit/FINAL/results-x86-noprefetch/LFBST-8388607.4.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499937, 12329
#P,PAPI_TOT_INS,1611924396 #P,PAPI_TOT_CYC,26544204156 #P,PAPI_REF_CYC,1075754226 #P,PAPI_LST_INS,253318002 #P,PAPI_L1_DCM,238239065 #P,PAPI_L2_DCM,174526959 #P,PAPI_L2_DCA,238719038 #P,PAPI_L3_TCM,50428165 #P,PAPI_L3_TCA,174579786 #P,PAPI_L3_LDM,22154381 #P,PAPI_BR_CN,280833781 #P,PAPI_BR_MSP,60896024 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,69428267 #P,DTLB_STORE_MISSES:WALK_COMPLETED,154 #P,DTLB_LOAD_MISSES:WALK_DURATION,3280385233 #P,DTLB_STORE_MISSES:WALK_DURATION,8704
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2501109, 946
#P,PAPI_TOT_INS,1614529580 #P,PAPI_TOT_CYC,21204425465 #P,PAPI_REF_CYC,1093255322 #P,PAPI_LST_INS,245973761 #P,PAPI_L1_DCM,201439520 #P,PAPI_L2_DCM,158732728 #P,PAPI_L2_DCA,201543705 #P,PAPI_L3_TCM,50905006 #P,PAPI_L3_TCA,158792875 #P,PAPI_L3_LDM,21173129 #P,PAPI_BR_CN,279139140 #P,PAPI_BR_MSP,61107870 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,35018589 #P,DTLB_STORE_MISSES:WALK_COMPLETED,54 #P,DTLB_LOAD_MISSES:WALK_DURATION,1768472029 #P,DTLB_STORE_MISSES:WALK_DURATION,2526
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2498272, 442
#P,PAPI_TOT_INS,1621164267 #P,PAPI_TOT_CYC,16333221934 #P,PAPI_REF_CYC,920062272 #P,PAPI_LST_INS,242838100 #P,PAPI_L1_DCM,198121457 #P,PAPI_L2_DCM,158276070 #P,PAPI_L2_DCA,197729299 #P,PAPI_L3_TCM,50602283 #P,PAPI_L3_TCA,158335396 #P,PAPI_L3_LDM,20252976 #P,PAPI_BR_CN,276630096 #P,PAPI_BR_MSP,60766391 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,30232245 #P,DTLB_STORE_MISSES:WALK_COMPLETED,70 #P,DTLB_LOAD_MISSES:WALK_DURATION,1682599286 #P,DTLB_STORE_MISSES:WALK_DURATION,2901
0: 16777216, 25.00, 25.00, 1, 1249754, 1249708, 2500538, 625684, 625674, 1251466, 12863
#P,PAPI_TOT_INS,2897626306 #P,PAPI_TOT_CYC,27294598307 #P,PAPI_REF_CYC,1104264840 #P,PAPI_LST_INS,308967429 #P,PAPI_L1_DCM,250990208 #P,PAPI_L2_DCM,177450255 #P,PAPI_L2_DCA,251050407 #P,PAPI_L3_TCM,51208842 #P,PAPI_L3_TCA,178339058 #P,PAPI_L3_LDM,22482807 #P,PAPI_BR_CN,293702001 #P,PAPI_BR_MSP,65425277 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,70185093 #P,DTLB_STORE_MISSES:WALK_COMPLETED,49226 #P,DTLB_LOAD_MISSES:WALK_DURATION,3330728114 #P,DTLB_STORE_MISSES:WALK_DURATION,1480478
0: 16777216, 25.00, 25.00, 12, 1249142, 1252643, 2498207, 624425, 626027, 1247821, 1041
#P,PAPI_TOT_INS,2953547127 #P,PAPI_TOT_CYC,22787903159 #P,PAPI_REF_CYC,1167324952 #P,PAPI_LST_INS,302370668 #P,PAPI_L1_DCM,239081614 #P,PAPI_L2_DCM,177175126 #P,PAPI_L2_DCA,240083915 #P,PAPI_L3_TCM,50656824 #P,PAPI_L3_TCA,177921864 #P,PAPI_L3_LDM,21433324 #P,PAPI_BR_CN,300033851 #P,PAPI_BR_MSP,64684757 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,66651260 #P,DTLB_STORE_MISSES:WALK_COMPLETED,65125 #P,DTLB_LOAD_MISSES:WALK_DURATION,2838661337 #P,DTLB_STORE_MISSES:WALK_DURATION,1663809
0: 16777216, 25.00, 25.00, 24, 1251424, 1249869, 2498699, 626570, 624632, 1249761, 496
#P,PAPI_TOT_INS,2966982657 #P,PAPI_TOT_CYC,18188662541 #P,PAPI_REF_CYC,1018532202 #P,PAPI_LST_INS,307644393 #P,PAPI_L1_DCM,238344452 #P,PAPI_L2_DCM,177218004 #P,PAPI_L2_DCA,238982586 #P,PAPI_L3_TCM,50964888 #P,PAPI_L3_TCA,177883281 #P,PAPI_L3_LDM,20952708 #P,PAPI_BR_CN,298491095 #P,PAPI_BR_MSP,65074536 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,66445031 #P,DTLB_STORE_MISSES:WALK_COMPLETED,71619 #P,DTLB_LOAD_MISSES:WALK_DURATION,2854077104 #P,DTLB_STORE_MISSES:WALK_DURATION,1681597


==> figs-uit/FINAL/results-x86-noprefetch/LFBST-8388607.5.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499280, 11380
#P,PAPI_TOT_INS,1657143786 #P,PAPI_TOT_CYC,25066758442 #P,PAPI_REF_CYC,1003581165 #P,PAPI_LST_INS,259545228 #P,PAPI_L1_DCM,210986930 #P,PAPI_L2_DCM,160494333 #P,PAPI_L2_DCA,210183944 #P,PAPI_L3_TCM,50365844 #P,PAPI_L3_TCA,160555169 #P,PAPI_L3_LDM,21828003 #P,PAPI_BR_CN,289284500 #P,PAPI_BR_MSP,61481954 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,37178196 #P,DTLB_STORE_MISSES:WALK_COMPLETED,180 #P,DTLB_LOAD_MISSES:WALK_DURATION,2065482542 #P,DTLB_STORE_MISSES:WALK_DURATION,8378
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2502288, 934
#P,PAPI_TOT_INS,1595775388 #P,PAPI_TOT_CYC,20989829527 #P,PAPI_REF_CYC,1078264576 #P,PAPI_LST_INS,244592926 #P,PAPI_L1_DCM,202383405 #P,PAPI_L2_DCM,159075856 #P,PAPI_L2_DCA,202340965 #P,PAPI_L3_TCM,50150536 #P,PAPI_L3_TCA,159131352 #P,PAPI_L3_LDM,21074277 #P,PAPI_BR_CN,273998618 #P,PAPI_BR_MSP,61724240 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,35597516 #P,DTLB_STORE_MISSES:WALK_COMPLETED,64 #P,DTLB_LOAD_MISSES:WALK_DURATION,1781975806 #P,DTLB_STORE_MISSES:WALK_DURATION,1275
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2501273, 448
#P,PAPI_TOT_INS,1633425787 #P,PAPI_TOT_CYC,16163726179 #P,PAPI_REF_CYC,910212136 #P,PAPI_LST_INS,239718299 #P,PAPI_L1_DCM,197882882 #P,PAPI_L2_DCM,159001173 #P,PAPI_L2_DCA,197614558 #P,PAPI_L3_TCM,50127305 #P,PAPI_L3_TCA,159055548 #P,PAPI_L3_LDM,19726529 #P,PAPI_BR_CN,277862803 #P,PAPI_BR_MSP,59840302 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,31273304 #P,DTLB_STORE_MISSES:WALK_COMPLETED,86 #P,DTLB_LOAD_MISSES:WALK_DURATION,1709851449 #P,DTLB_STORE_MISSES:WALK_DURATION,3627
0: 16777216, 25.00, 25.00, 1, 1250150, 1249429, 2500421, 625530, 624746, 1251179, 12127
#P,PAPI_TOT_INS,2926517259 #P,PAPI_TOT_CYC,26830570033 #P,PAPI_REF_CYC,1086948662 #P,PAPI_LST_INS,311966866 #P,PAPI_L1_DCM,247923833 #P,PAPI_L2_DCM,175924128 #P,PAPI_L2_DCA,249052666 #P,PAPI_L3_TCM,50966300 #P,PAPI_L3_TCA,176774539 #P,PAPI_L3_LDM,22159658 #P,PAPI_BR_CN,298140929 #P,PAPI_BR_MSP,65142164 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,68873777 #P,DTLB_STORE_MISSES:WALK_COMPLETED,48747 #P,DTLB_LOAD_MISSES:WALK_DURATION,3277343380 #P,DTLB_STORE_MISSES:WALK_DURATION,1564398
0: 16777216, 25.00, 25.00, 12, 1251576, 1249765, 2498651, 625493, 624533, 1249085, 1046
#P,PAPI_TOT_INS,2912398432 #P,PAPI_TOT_CYC,23028748354 #P,PAPI_REF_CYC,1175288381 #P,PAPI_LST_INS,297406688 #P,PAPI_L1_DCM,239433822 #P,PAPI_L2_DCM,177212428 #P,PAPI_L2_DCA,240272239 #P,PAPI_L3_TCM,50674193 #P,PAPI_L3_TCA,177906071 #P,PAPI_L3_LDM,21446398 #P,PAPI_BR_CN,294012035 #P,PAPI_BR_MSP,64994072 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,66830637 #P,DTLB_STORE_MISSES:WALK_COMPLETED,61596 #P,DTLB_LOAD_MISSES:WALK_DURATION,2864238036 #P,DTLB_STORE_MISSES:WALK_DURATION,1540341
0: 16777216, 25.00, 25.00, 24, 1249908, 1249937, 2500147, 625818, 624960, 1248714, 493
#P,PAPI_TOT_INS,2921882232 #P,PAPI_TOT_CYC,18392600644 #P,PAPI_REF_CYC,1026571613 #P,PAPI_LST_INS,296497463 #P,PAPI_L1_DCM,238926307 #P,PAPI_L2_DCM,175931664 #P,PAPI_L2_DCA,239152707 #P,PAPI_L3_TCM,50928517 #P,PAPI_L3_TCA,176609004 #P,PAPI_L3_LDM,20495872 #P,PAPI_BR_CN,288598696 #P,PAPI_BR_MSP,63886781 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,66656379 #P,DTLB_STORE_MISSES:WALK_COMPLETED,71934 #P,DTLB_LOAD_MISSES:WALK_DURATION,2876461487 #P,DTLB_STORE_MISSES:WALK_DURATION,1742286


==> figs-uit/FINAL/results-x86-noprefetch/LFBST.x86.csv <==
5000000,1,0,12094.4000000000,408.6909590387,.0619426000,.0023650158,.9107932000,.0549474558,.7391068000,.0142095953,.2937400000,.0112706255,.4382992001,.0027639283,.2151954000,.0038116269,.1150756000,.0182769417,48.8183069999,3.7723548625,58.3599492001,10.9662433352
5000000,12,0,938.8000000000,10.3295692068,.0766218001,.0013756089,.8140121999,.0101531866,.7913204000,.0052518472,.3185728000,.0053200845,.4189478000,.0032318570,.2200961999,.0031013384,.0835662000,.0010841125,51.7520106000,2.1098812435,35.3038010000,12.9128474438
5000000,24,0,443.2000000000,2.7748873851,.0991942000,.0012212288,.8153802000,.0079222408,.8006765999,.0027937430,.3187400001,.0038771768,.3972494000,.0024617676,.2182618000,.0028478764,.1044884000,.0015141334,53.7377536000,1.4747131217,53.7326860000,13.5264181400
5000000,1,50,12135.0000000000,488.6343213487,.1118684001,.0052739359,.7455369999,.0585837289,.7280092001,.0213980139,.3016144001,.0144370460,.4347542000,.0035154373,.2186080000,.0061644626,.0988667999,.0234935927,52.6215414000,5.6135813617,29.8317172000,1.4532395625
5000000,12,50,1045.2000000000,4.2071367936,.1276208000,.0027007591,.7965866000,.0111867332,.7414934001,.0058281129,.2840366000,.0020342566,.4221353999,.0015408439,.2183034000,.0054639637,.1256756001,.0017084203,43.3537736001,.8598973080,24.8591281999,.7523593352
5000000,24,50,494.2000000000,3.0331501776,.1626154001,.0036203314,.7883276000,.0160058739,.7376082000,.0040924564,.2870480000,.0008391662,.4052526000,.0043663943,.2161659999,.0075843391,.1562093999,.0008426149,42.9282134000,.2753469990,23.8500080000,.3978214950


==> figs-uit/FINAL/results-x86-noprefetch/citrus-8388607.1.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 14070
#P,PAPI_TOT_INS,2381770695 #P,PAPI_TOT_CYC,27750278414 #P,PAPI_REF_CYC,1124260500 #P,PAPI_LST_INS,290323296 #P,PAPI_L1_DCM,256946435 #P,PAPI_L2_DCM,183626306 #P,PAPI_L2_DCA,256277246 #P,PAPI_L3_TCM,52564272 #P,PAPI_L3_TCA,183748371 #P,PAPI_L3_LDM,23140332 #P,PAPI_BR_CN,630900857 #P,PAPI_BR_MSP,57516554 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,71382977 #P,DTLB_STORE_MISSES:WALK_COMPLETED,2185 #P,DTLB_LOAD_MISSES:WALK_DURATION,3414194492 #P,DTLB_STORE_MISSES:WALK_DURATION,285744
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 848
#P,PAPI_TOT_INS,2396294389 #P,PAPI_TOT_CYC,18665703650 #P,PAPI_REF_CYC,969448164 #P,PAPI_LST_INS,279858885 #P,PAPI_L1_DCM,189979633 #P,PAPI_L2_DCM,134311880 #P,PAPI_L2_DCA,189671450 #P,PAPI_L3_TCM,31609996 #P,PAPI_L3_TCA,134365288 #P,PAPI_L3_LDM,14936849 #P,PAPI_BR_CN,621126763 #P,PAPI_BR_MSP,57315082 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,64549502 #P,DTLB_STORE_MISSES:WALK_COMPLETED,16681 #P,DTLB_LOAD_MISSES:WALK_DURATION,2630796194 #P,DTLB_STORE_MISSES:WALK_DURATION,1452717
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 404
#P,PAPI_TOT_INS,2400032727 #P,PAPI_TOT_CYC,15266473805 #P,PAPI_REF_CYC,861239964 #P,PAPI_LST_INS,282714892 #P,PAPI_L1_DCM,187485931 #P,PAPI_L2_DCM,133733995 #P,PAPI_L2_DCA,187315139 #P,PAPI_L3_TCM,32138565 #P,PAPI_L3_TCA,133793744 #P,PAPI_L3_LDM,14881199 #P,PAPI_BR_CN,631639407 #P,PAPI_BR_MSP,57548220 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,64826072 #P,DTLB_STORE_MISSES:WALK_COMPLETED,10239 #P,DTLB_LOAD_MISSES:WALK_DURATION,2636464523 #P,DTLB_STORE_MISSES:WALK_DURATION,1134604
0: 16777216, 25.00, 25.00, 1, 1249356, 1251026, 2499618, 626693, 626974, 2499618, 15205
#P,PAPI_TOT_INS,3423216272 #P,PAPI_TOT_CYC,29704214314 #P,PAPI_REF_CYC,1202494177 #P,PAPI_LST_INS,383931229 #P,PAPI_L1_DCM,279505642 #P,PAPI_L2_DCM,194989488 #P,PAPI_L2_DCA,281795286 #P,PAPI_L3_TCM,56434472 #P,PAPI_L3_TCA,196383798 #P,PAPI_L3_LDM,24906222 #P,PAPI_BR_CN,638018023 #P,PAPI_BR_MSP,61936573 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,74736853 #P,DTLB_STORE_MISSES:WALK_COMPLETED,107265 #P,DTLB_LOAD_MISSES:WALK_DURATION,3686711204 #P,DTLB_STORE_MISSES:WALK_DURATION,2673118
0: 16777216, 25.00, 25.00, 12, 1249207, 1251603, 2499182, 624777, 625744, 2499182, 953
#P,PAPI_TOT_INS,8667389294 #P,PAPI_TOT_CYC,20987574425 #P,PAPI_REF_CYC,1075229921 #P,PAPI_LST_INS,924303515 #P,PAPI_L1_DCM,183498997 #P,PAPI_L2_DCM,140562078 #P,PAPI_L2_DCA,184314244 #P,PAPI_L3_TCM,37169024 #P,PAPI_L3_TCA,141369006 #P,PAPI_L3_LDM,17535127 #P,PAPI_BR_CN,2259803414 #P,PAPI_BR_MSP,62988834 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,37063964 #P,DTLB_STORE_MISSES:WALK_COMPLETED,135884 #P,DTLB_LOAD_MISSES:WALK_DURATION,1886789982 #P,DTLB_STORE_MISSES:WALK_DURATION,3404802
0: 16777216, 25.00, 25.00, 24, 1248426, 1249103, 2502463, 624643, 625083, 2502463, 486
#P,PAPI_TOT_INS,8330522860 #P,PAPI_TOT_CYC,17757732172 #P,PAPI_REF_CYC,1000433345 #P,PAPI_LST_INS,887910937 #P,PAPI_L1_DCM,191318224 #P,PAPI_L2_DCM,150616914 #P,PAPI_L2_DCA,192607386 #P,PAPI_L3_TCM,46088168 #P,PAPI_L3_TCA,151633525 #P,PAPI_L3_LDM,18341765 #P,PAPI_BR_CN,2105871413 #P,PAPI_BR_MSP,62504745 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,34539943 #P,DTLB_STORE_MISSES:WALK_COMPLETED,150670 #P,DTLB_LOAD_MISSES:WALK_DURATION,1842562928 #P,DTLB_STORE_MISSES:WALK_DURATION,3488230


==> figs-uit/FINAL/results-x86-noprefetch/citrus-8388607.2.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 13969
#P,PAPI_TOT_INS,2395924624 #P,PAPI_TOT_CYC,27646978079 #P,PAPI_REF_CYC,1121450481 #P,PAPI_LST_INS,291953872 #P,PAPI_L1_DCM,258986375 #P,PAPI_L2_DCM,186017698 #P,PAPI_L2_DCA,258429386 #P,PAPI_L3_TCM,52813333 #P,PAPI_L3_TCA,186128051 #P,PAPI_L3_LDM,23171568 #P,PAPI_BR_CN,636704730 #P,PAPI_BR_MSP,57238819 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,71425982 #P,DTLB_STORE_MISSES:WALK_COMPLETED,17256 #P,DTLB_LOAD_MISSES:WALK_DURATION,3421342949 #P,DTLB_STORE_MISSES:WALK_DURATION,2106535
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 774
#P,PAPI_TOT_INS,2382854417 #P,PAPI_TOT_CYC,16944620070 #P,PAPI_REF_CYC,892778035 #P,PAPI_LST_INS,286327766 #P,PAPI_L1_DCM,188305350 #P,PAPI_L2_DCM,134252658 #P,PAPI_L2_DCA,188363605 #P,PAPI_L3_TCM,31636518 #P,PAPI_L3_TCA,134310615 #P,PAPI_L3_LDM,15100001 #P,PAPI_BR_CN,629437040 #P,PAPI_BR_MSP,57558894 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,64560785 #P,DTLB_STORE_MISSES:WALK_COMPLETED,13024 #P,DTLB_LOAD_MISSES:WALK_DURATION,2691232813 #P,DTLB_STORE_MISSES:WALK_DURATION,1434979
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 400
#P,PAPI_TOT_INS,2454564655 #P,PAPI_TOT_CYC,15250359939 #P,PAPI_REF_CYC,862274326 #P,PAPI_LST_INS,289328949 #P,PAPI_L1_DCM,187445094 #P,PAPI_L2_DCM,134591074 #P,PAPI_L2_DCA,187269789 #P,PAPI_L3_TCM,32100370 #P,PAPI_L3_TCA,134648694 #P,PAPI_L3_LDM,14922995 #P,PAPI_BR_CN,652725717 #P,PAPI_BR_MSP,57289966 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,64786604 #P,DTLB_STORE_MISSES:WALK_COMPLETED,7665 #P,DTLB_LOAD_MISSES:WALK_DURATION,2638014826 #P,DTLB_STORE_MISSES:WALK_DURATION,832007
0: 16777216, 25.00, 25.00, 1, 1249882, 1251413, 2498705, 626891, 628528, 2498705, 15093
#P,PAPI_TOT_INS,3323308584 #P,PAPI_TOT_CYC,29621037471 #P,PAPI_REF_CYC,1199081017 #P,PAPI_LST_INS,376601336 #P,PAPI_L1_DCM,277844940 #P,PAPI_L2_DCM,193718096 #P,PAPI_L2_DCA,278754425 #P,PAPI_L3_TCM,56199871 #P,PAPI_L3_TCA,195275860 #P,PAPI_L3_LDM,24736531 #P,PAPI_BR_CN,616786215 #P,PAPI_BR_MSP,61978322 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,74423250 #P,DTLB_STORE_MISSES:WALK_COMPLETED,130129 #P,DTLB_LOAD_MISSES:WALK_DURATION,3662322618 #P,DTLB_STORE_MISSES:WALK_DURATION,4971796
0: 16777216, 25.00, 25.00, 12, 1250580, 1249008, 2500404, 625355, 624699, 2500404, 951
#P,PAPI_TOT_INS,8150727231 #P,PAPI_TOT_CYC,21095073771 #P,PAPI_REF_CYC,1090920245 #P,PAPI_LST_INS,882702330 #P,PAPI_L1_DCM,189448174 #P,PAPI_L2_DCM,145804374 #P,PAPI_L2_DCA,190162505 #P,PAPI_L3_TCM,37283287 #P,PAPI_L3_TCA,146496804 #P,PAPI_L3_LDM,17476934 #P,PAPI_BR_CN,2125940379 #P,PAPI_BR_MSP,63276554 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,41675123 #P,DTLB_STORE_MISSES:WALK_COMPLETED,135165 #P,DTLB_LOAD_MISSES:WALK_DURATION,2163218229 #P,DTLB_STORE_MISSES:WALK_DURATION,3291101
0: 16777216, 25.00, 25.00, 24, 1250922, 1248783, 2500287, 624707, 624774, 2500287, 492
#P,PAPI_TOT_INS,9153388984 #P,PAPI_TOT_CYC,17984963211 #P,PAPI_REF_CYC,1003990183 #P,PAPI_LST_INS,922956788 #P,PAPI_L1_DCM,193410536 #P,PAPI_L2_DCM,150677160 #P,PAPI_L2_DCA,194245039 #P,PAPI_L3_TCM,45902826 #P,PAPI_L3_TCA,151741037 #P,PAPI_L3_LDM,18290150 #P,PAPI_BR_CN,2403637377 #P,PAPI_BR_MSP,63368889 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,34068280 #P,DTLB_STORE_MISSES:WALK_COMPLETED,150278 #P,DTLB_LOAD_MISSES:WALK_DURATION,1839157364 #P,DTLB_STORE_MISSES:WALK_DURATION,3537250


==> figs-uit/FINAL/results-x86-noprefetch/citrus-8388607.3.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 13774
#P,PAPI_TOT_INS,2373341038 #P,PAPI_TOT_CYC,27649490429 #P,PAPI_REF_CYC,1121299302 #P,PAPI_LST_INS,289305782 #P,PAPI_L1_DCM,255469941 #P,PAPI_L2_DCM,185775256 #P,PAPI_L2_DCA,256116258 #P,PAPI_L3_TCM,52766739 #P,PAPI_L3_TCA,185872965 #P,PAPI_L3_LDM,23162469 #P,PAPI_BR_CN,628017589 #P,PAPI_BR_MSP,57793105 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,71393351 #P,DTLB_STORE_MISSES:WALK_COMPLETED,718 #P,DTLB_LOAD_MISSES:WALK_DURATION,3445836967 #P,DTLB_STORE_MISSES:WALK_DURATION,126593
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 846
#P,PAPI_TOT_INS,2363050636 #P,PAPI_TOT_CYC,18667403317 #P,PAPI_REF_CYC,966304297 #P,PAPI_LST_INS,276695051 #P,PAPI_L1_DCM,187634348 #P,PAPI_L2_DCM,134283266 #P,PAPI_L2_DCA,187531265 #P,PAPI_L3_TCM,31572701 #P,PAPI_L3_TCA,134353277 #P,PAPI_L3_LDM,14919200 #P,PAPI_BR_CN,611608194 #P,PAPI_BR_MSP,57034342 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,64635711 #P,DTLB_STORE_MISSES:WALK_COMPLETED,16044 #P,DTLB_LOAD_MISSES:WALK_DURATION,2645942870 #P,DTLB_STORE_MISSES:WALK_DURATION,1656787
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 401
#P,PAPI_TOT_INS,2449048164 #P,PAPI_TOT_CYC,15267807743 #P,PAPI_REF_CYC,862777376 #P,PAPI_LST_INS,289283318 #P,PAPI_L1_DCM,188502175 #P,PAPI_L2_DCM,134292777 #P,PAPI_L2_DCA,188519595 #P,PAPI_L3_TCM,32259424 #P,PAPI_L3_TCA,134339490 #P,PAPI_L3_LDM,14927186 #P,PAPI_BR_CN,650955330 #P,PAPI_BR_MSP,57378552 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,64685569 #P,DTLB_STORE_MISSES:WALK_COMPLETED,8801 #P,DTLB_LOAD_MISSES:WALK_DURATION,2641213484 #P,DTLB_STORE_MISSES:WALK_DURATION,913688
0: 16777216, 25.00, 25.00, 1, 1249737, 1248535, 2501728, 621421, 621776, 2501728, 14924
#P,PAPI_TOT_INS,3357618166 #P,PAPI_TOT_CYC,29546454467 #P,PAPI_REF_CYC,1196934808 #P,PAPI_LST_INS,377779048 #P,PAPI_L1_DCM,277856214 #P,PAPI_L2_DCM,194703543 #P,PAPI_L2_DCA,278341277 #P,PAPI_L3_TCM,56319609 #P,PAPI_L3_TCA,195916000 #P,PAPI_L3_LDM,24665125 #P,PAPI_BR_CN,623968319 #P,PAPI_BR_MSP,62153905 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,74598661 #P,DTLB_STORE_MISSES:WALK_COMPLETED,107920 #P,DTLB_LOAD_MISSES:WALK_DURATION,3688890528 #P,DTLB_STORE_MISSES:WALK_DURATION,2599270
0: 16777216, 25.00, 25.00, 12, 1248714, 1250790, 2500488, 616999, 619366, 2500488, 939
#P,PAPI_TOT_INS,8648259050 #P,PAPI_TOT_CYC,20318914839 #P,PAPI_REF_CYC,1045965026 #P,PAPI_LST_INS,894032086 #P,PAPI_L1_DCM,182311474 #P,PAPI_L2_DCM,139830004 #P,PAPI_L2_DCA,183295559 #P,PAPI_L3_TCM,34987194 #P,PAPI_L3_TCA,140702899 #P,PAPI_L3_LDM,16743737 #P,PAPI_BR_CN,2335668401 #P,PAPI_BR_MSP,63159659 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,35340173 #P,DTLB_STORE_MISSES:WALK_COMPLETED,127685 #P,DTLB_LOAD_MISSES:WALK_DURATION,1778444789 #P,DTLB_STORE_MISSES:WALK_DURATION,3077836
0: 16777216, 25.00, 25.00, 24, 1250211, 1250711, 2499070, 625007, 624953, 2499070, 497
#P,PAPI_TOT_INS,9362141115 #P,PAPI_TOT_CYC,18022994087 #P,PAPI_REF_CYC,995645468 #P,PAPI_LST_INS,927105580 #P,PAPI_L1_DCM,193123058 #P,PAPI_L2_DCM,150005132 #P,PAPI_L2_DCA,194247481 #P,PAPI_L3_TCM,45597295 #P,PAPI_L3_TCA,150965712 #P,PAPI_L3_LDM,18319148 #P,PAPI_BR_CN,2272256904 #P,PAPI_BR_MSP,62848284 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,36329604 #P,DTLB_STORE_MISSES:WALK_COMPLETED,151260 #P,DTLB_LOAD_MISSES:WALK_DURATION,1898466123 #P,DTLB_STORE_MISSES:WALK_DURATION,3415919


==> figs-uit/FINAL/results-x86-noprefetch/citrus-8388607.4.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 13993
#P,PAPI_TOT_INS,2407751823 #P,PAPI_TOT_CYC,27898273396 #P,PAPI_REF_CYC,1119913056 #P,PAPI_LST_INS,292048537 #P,PAPI_L1_DCM,260043044 #P,PAPI_L2_DCM,184870312 #P,PAPI_L2_DCA,260692378 #P,PAPI_L3_TCM,52626187 #P,PAPI_L3_TCA,184988895 #P,PAPI_L3_LDM,23118553 #P,PAPI_BR_CN,638952642 #P,PAPI_BR_MSP,58278161 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,71518816 #P,DTLB_STORE_MISSES:WALK_COMPLETED,22927 #P,DTLB_LOAD_MISSES:WALK_DURATION,3440846644 #P,DTLB_STORE_MISSES:WALK_DURATION,3484754
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 833
#P,PAPI_TOT_INS,2417849829 #P,PAPI_TOT_CYC,18516499443 #P,PAPI_REF_CYC,966776812 #P,PAPI_LST_INS,279217145 #P,PAPI_L1_DCM,187857717 #P,PAPI_L2_DCM,134061281 #P,PAPI_L2_DCA,187783618 #P,PAPI_L3_TCM,31531830 #P,PAPI_L3_TCA,134121784 #P,PAPI_L3_LDM,14662248 #P,PAPI_BR_CN,628235982 #P,PAPI_BR_MSP,56235216 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,64508056 #P,DTLB_STORE_MISSES:WALK_COMPLETED,11863 #P,DTLB_LOAD_MISSES:WALK_DURATION,2627629783 #P,DTLB_STORE_MISSES:WALK_DURATION,1337269
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 414
#P,PAPI_TOT_INS,2439493467 #P,PAPI_TOT_CYC,15416517196 #P,PAPI_REF_CYC,867490854 #P,PAPI_LST_INS,286668261 #P,PAPI_L1_DCM,188785437 #P,PAPI_L2_DCM,135441560 #P,PAPI_L2_DCA,188316000 #P,PAPI_L3_TCM,31906394 #P,PAPI_L3_TCA,135503486 #P,PAPI_L3_LDM,14818018 #P,PAPI_BR_CN,641591722 #P,PAPI_BR_MSP,57856129 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,64880659 #P,DTLB_STORE_MISSES:WALK_COMPLETED,14657 #P,DTLB_LOAD_MISSES:WALK_DURATION,2687795008 #P,DTLB_STORE_MISSES:WALK_DURATION,1387937
0: 16777216, 25.00, 25.00, 1, 1250122, 1249706, 2500172, 625487, 624512, 2500172, 14929
#P,PAPI_TOT_INS,3285381216 #P,PAPI_TOT_CYC,29780773058 #P,PAPI_REF_CYC,1192948906 #P,PAPI_LST_INS,373020063 #P,PAPI_L1_DCM,274684638 #P,PAPI_L2_DCM,193542165 #P,PAPI_L2_DCA,276725563 #P,PAPI_L3_TCM,56143363 #P,PAPI_L3_TCA,194643140 #P,PAPI_L3_LDM,24776122 #P,PAPI_BR_CN,608118292 #P,PAPI_BR_MSP,62731035 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,74097406 #P,DTLB_STORE_MISSES:WALK_COMPLETED,114666 #P,DTLB_LOAD_MISSES:WALK_DURATION,3691425365 #P,DTLB_STORE_MISSES:WALK_DURATION,3580289
0: 16777216, 25.00, 25.00, 12, 1249904, 1250505, 2499583, 626300, 626167, 2499583, 962
#P,PAPI_TOT_INS,8535751381 #P,PAPI_TOT_CYC,21272812179 #P,PAPI_REF_CYC,1098348257 #P,PAPI_LST_INS,941286368 #P,PAPI_L1_DCM,189618793 #P,PAPI_L2_DCM,145618104 #P,PAPI_L2_DCA,190890972 #P,PAPI_L3_TCM,37441941 #P,PAPI_L3_TCA,146374076 #P,PAPI_L3_LDM,17556309 #P,PAPI_BR_CN,2178663613 #P,PAPI_BR_MSP,63982012 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,43599067 #P,DTLB_STORE_MISSES:WALK_COMPLETED,132297 #P,DTLB_LOAD_MISSES:WALK_DURATION,2212574836 #P,DTLB_STORE_MISSES:WALK_DURATION,3096602
0: 16777216, 25.00, 25.00, 24, 1250999, 1249754, 2499239, 625488, 625453, 2499239, 482
#P,PAPI_TOT_INS,8191894124 #P,PAPI_TOT_CYC,17813742387 #P,PAPI_REF_CYC,997143140 #P,PAPI_LST_INS,874578519 #P,PAPI_L1_DCM,194319133 #P,PAPI_L2_DCM,150505717 #P,PAPI_L2_DCA,195830176 #P,PAPI_L3_TCM,46254853 #P,PAPI_L3_TCA,151489482 #P,PAPI_L3_LDM,18271039 #P,PAPI_BR_CN,2016655917 #P,PAPI_BR_MSP,63887323 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,36651560 #P,DTLB_STORE_MISSES:WALK_COMPLETED,148909 #P,DTLB_LOAD_MISSES:WALK_DURATION,1881184098 #P,DTLB_STORE_MISSES:WALK_DURATION,3431161


==> figs-uit/FINAL/results-x86-noprefetch/citrus-8388607.5.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 13952
#P,PAPI_TOT_INS,2425811127 #P,PAPI_TOT_CYC,27951747469 #P,PAPI_REF_CYC,1119626415 #P,PAPI_LST_INS,295074989 #P,PAPI_L1_DCM,255785427 #P,PAPI_L2_DCM,185510523 #P,PAPI_L2_DCA,255259536 #P,PAPI_L3_TCM,52534523 #P,PAPI_L3_TCA,185634641 #P,PAPI_L3_LDM,23212132 #P,PAPI_BR_CN,647382682 #P,PAPI_BR_MSP,56790265 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,71461502 #P,DTLB_STORE_MISSES:WALK_COMPLETED,11096 #P,DTLB_LOAD_MISSES:WALK_DURATION,3427625675 #P,DTLB_STORE_MISSES:WALK_DURATION,1640299
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 850
#P,PAPI_TOT_INS,2428062038 #P,PAPI_TOT_CYC,18761677835 #P,PAPI_REF_CYC,974592438 #P,PAPI_LST_INS,283260095 #P,PAPI_L1_DCM,189013820 #P,PAPI_L2_DCM,135061282 #P,PAPI_L2_DCA,188752582 #P,PAPI_L3_TCM,31604526 #P,PAPI_L3_TCA,135133399 #P,PAPI_L3_LDM,14951064 #P,PAPI_BR_CN,633111249 #P,PAPI_BR_MSP,56425434 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,64538390 #P,DTLB_STORE_MISSES:WALK_COMPLETED,15869 #P,DTLB_LOAD_MISSES:WALK_DURATION,2659397919 #P,DTLB_STORE_MISSES:WALK_DURATION,1534401
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 402
#P,PAPI_TOT_INS,2513520548 #P,PAPI_TOT_CYC,15222132996 #P,PAPI_REF_CYC,862587291 #P,PAPI_LST_INS,293972882 #P,PAPI_L1_DCM,186707769 #P,PAPI_L2_DCM,133332898 #P,PAPI_L2_DCA,186616835 #P,PAPI_L3_TCM,31899202 #P,PAPI_L3_TCA,133388736 #P,PAPI_L3_LDM,14812836 #P,PAPI_BR_CN,672378347 #P,PAPI_BR_MSP,56883219 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,64730125 #P,DTLB_STORE_MISSES:WALK_COMPLETED,13500 #P,DTLB_LOAD_MISSES:WALK_DURATION,2639602938 #P,DTLB_STORE_MISSES:WALK_DURATION,1281858
0: 16777216, 25.00, 25.00, 1, 1249316, 1249561, 2501123, 625426, 625075, 2501123, 14467
#P,PAPI_TOT_INS,3352574794 #P,PAPI_TOT_CYC,28384542292 #P,PAPI_REF_CYC,1148541556 #P,PAPI_LST_INS,379265153 #P,PAPI_L1_DCM,254474800 #P,PAPI_L2_DCM,183751569 #P,PAPI_L2_DCA,256563806 #P,PAPI_L3_TCM,56214627 #P,PAPI_L3_TCA,185006213 #P,PAPI_L3_LDM,24650369 #P,PAPI_BR_CN,625576138 #P,PAPI_BR_MSP,63035825 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,48322328 #P,DTLB_STORE_MISSES:WALK_COMPLETED,116839 #P,DTLB_LOAD_MISSES:WALK_DURATION,2704576147 #P,DTLB_STORE_MISSES:WALK_DURATION,3444595
0: 16777216, 25.00, 25.00, 12, 1250854, 1248828, 2500310, 625623, 624882, 2500310, 943
#P,PAPI_TOT_INS,8710528829 #P,PAPI_TOT_CYC,20893569287 #P,PAPI_REF_CYC,1069948008 #P,PAPI_LST_INS,963591961 #P,PAPI_L1_DCM,183340019 #P,PAPI_L2_DCM,140605827 #P,PAPI_L2_DCA,184469154 #P,PAPI_L3_TCM,36836883 #P,PAPI_L3_TCA,141446994 #P,PAPI_L3_LDM,17479015 #P,PAPI_BR_CN,2306847734 #P,PAPI_BR_MSP,62987829 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,37018120 #P,DTLB_STORE_MISSES:WALK_COMPLETED,127526 #P,DTLB_LOAD_MISSES:WALK_DURATION,1875061525 #P,DTLB_STORE_MISSES:WALK_DURATION,2972261
0: 16777216, 25.00, 25.00, 24, 1250746, 1250078, 2499168, 625071, 624984, 2499168, 488
#P,PAPI_TOT_INS,9671347315 #P,PAPI_TOT_CYC,18019651535 #P,PAPI_REF_CYC,1002459924 #P,PAPI_LST_INS,988406374 #P,PAPI_L1_DCM,191348219 #P,PAPI_L2_DCM,151439445 #P,PAPI_L2_DCA,192931709 #P,PAPI_L3_TCM,46123751 #P,PAPI_L3_TCA,152436693 #P,PAPI_L3_LDM,18393255 #P,PAPI_BR_CN,2449740855 #P,PAPI_BR_MSP,63505670 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,32628489 #P,DTLB_STORE_MISSES:WALK_COMPLETED,153952 #P,DTLB_LOAD_MISSES:WALK_DURATION,1814127049 #P,DTLB_STORE_MISSES:WALK_DURATION,3680869


==> figs-uit/FINAL/results-x86-noprefetch/citrus.x86.csv <==
5000000,1,0,13951.6000000000,109.0609921099,.0862836000,.0004475488,.8824840000,.0091545780,.7195148000,.0071238051,.2842366001,.0011513470,.4398154000,.0012683847,.0904044000,.0016806843,.1235290000,.0007506663,48.0142044000,.1747309972,145.7971158000,20.9888701390
5000000,12,0,830.1999999999,32.1123029383,.1311174001,.0055140003,.6709414000,.0087661165,.7132758000,.0031659279,.2349546001,.0006375735,.4720866000,.0044373528,.0911222000,.0017718634,.1451138001,.0077215024,41.0635122000,.3957902569,101.9901378000,10.4174819604
5000000,24,0,404.2000000000,5.6745043836,.1603856000,.0030602777,.6512624000,.0108054569,.7157412000,.0030486554,.2386710000,.0019419577,.4638852000,.0009480506,.0883600000,.0025192459,.1733565999,.0006556675,40.8850504000,.3089064078,102.5643102001,7.5041703256
5000000,1,50,14923.6000000000,281.2450888460,.1139016000,.0029729951,.7217252000,.0286254956,.7004026000,.0093889616,.2909858000,.0072052480,.4398476000,.0015660459,.1002188000,.0021929432,.1184858000,.0129093725,50.7552960000,2.9237432267,29.5835408000,5.6796365837
5000000,12,50,949.6000000000,8.9888820216,.4086272000,.0152118867,.2017568001,.0088426014,.7634554001,.0018519449,.2564612000,.0055370660,.4724976000,.0041331827,.0282704000,.0012283729,.0948968000,.0078616156,50.9074742001,.5978556040,24.0447802001,.7196557085
5000000,24,50,489.0000000000,5.7445626465,.4988196000,.0330291068,.2098224000,.0106126339,.7766846000,.0067662914,.3032798000,.0013505554,.3983948000,.0024045165,.0282614000,.0024048284,.1037232000,.0020789420,53.3025364000,1.6387949071,23.2447586000,.5037638701


==> figs-uit/FINAL/results-x86/CBTree-8388607.1.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499389, 3267
#P,PAPI_TOT_INS,8370393561 #P,PAPI_TOT_CYC,7563557706 #P,PAPI_REF_CYC,314557406 #P,PAPI_LST_INS,1178872770 #P,PAPI_L1_DCM,172928913 #P,PAPI_L2_DCM,123961654 #P,PAPI_L2_DCA,55505797 #P,PAPI_L3_TCM,39103263 #P,PAPI_L3_TCA,123971680 #P,PAPI_L3_LDM,4807632 #P,PAPI_BR_CN,1879427657 #P,PAPI_BR_MSP,22055303 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10255775 #P,DTLB_STORE_MISSES:WALK_COMPLETED,4 #P,DTLB_LOAD_MISSES:WALK_DURATION,574873351 #P,DTLB_STORE_MISSES:WALK_DURATION,419
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2497666, 335
#P,PAPI_TOT_INS,8330240173 #P,PAPI_TOT_CYC,6784358440 #P,PAPI_REF_CYC,387434137 #P,PAPI_LST_INS,1111000394 #P,PAPI_L1_DCM,171786516 #P,PAPI_L2_DCM,123932667 #P,PAPI_L2_DCA,55079520 #P,PAPI_L3_TCM,38710605 #P,PAPI_L3_TCA,123963065 #P,PAPI_L3_LDM,4485084 #P,PAPI_BR_CN,1858273694 #P,PAPI_BR_MSP,21809288 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9444583 #P,DTLB_STORE_MISSES:WALK_COMPLETED,76 #P,DTLB_LOAD_MISSES:WALK_DURATION,489536229 #P,DTLB_STORE_MISSES:WALK_DURATION,4518
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2499492, 241
#P,PAPI_TOT_INS,8309518403 #P,PAPI_TOT_CYC,8124135409 #P,PAPI_REF_CYC,469026629 #P,PAPI_LST_INS,1072422305 #P,PAPI_L1_DCM,172442267 #P,PAPI_L2_DCM,124700257 #P,PAPI_L2_DCA,56321347 #P,PAPI_L3_TCM,38429818 #P,PAPI_L3_TCA,124739149 #P,PAPI_L3_LDM,4323071 #P,PAPI_BR_CN,1781919122 #P,PAPI_BR_MSP,21667024 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10101522 #P,DTLB_STORE_MISSES:WALK_COMPLETED,70 #P,DTLB_LOAD_MISSES:WALK_DURATION,535927374 #P,DTLB_STORE_MISSES:WALK_DURATION,3385
0: 16777216, 25.00, 25.00, 1, 1250390, 1251067, 2498543, 625753, 624921, 1250206, 5590
#P,PAPI_TOT_INS,11615503729 #P,PAPI_TOT_CYC,12271679938 #P,PAPI_REF_CYC,504606960 #P,PAPI_LST_INS,2011328891 #P,PAPI_L1_DCM,225110562 #P,PAPI_L2_DCM,164766003 #P,PAPI_L2_DCA,76289123 #P,PAPI_L3_TCM,78724075 #P,PAPI_L3_TCA,165613284 #P,PAPI_L3_LDM,7555656 #P,PAPI_BR_CN,2229539172 #P,PAPI_BR_MSP,31771157 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,11504078 #P,DTLB_STORE_MISSES:WALK_COMPLETED,231917 #P,DTLB_LOAD_MISSES:WALK_DURATION,801791629 #P,DTLB_STORE_MISSES:WALK_DURATION,5921062
0: 16777216, 25.00, 25.00, 12, 1249850, 1249322, 2500820, 625466, 624599, 1250280, 482
#P,PAPI_TOT_INS,11596499257 #P,PAPI_TOT_CYC,9987311274 #P,PAPI_REF_CYC,555024283 #P,PAPI_LST_INS,1904691712 #P,PAPI_L1_DCM,226356518 #P,PAPI_L2_DCM,164815141 #P,PAPI_L2_DCA,76999391 #P,PAPI_L3_TCM,75328327 #P,PAPI_L3_TCA,165372733 #P,PAPI_L3_LDM,7012124 #P,PAPI_BR_CN,2145338985 #P,PAPI_BR_MSP,30153484 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10293642 #P,DTLB_STORE_MISSES:WALK_COMPLETED,175619 #P,DTLB_LOAD_MISSES:WALK_DURATION,640606225 #P,DTLB_STORE_MISSES:WALK_DURATION,3654499
0: 16777216, 25.00, 25.00, 24, 1249486, 1249959, 2500547, 624209, 624316, 1249724, 557
#P,PAPI_TOT_INS,11607882405 #P,PAPI_TOT_CYC,17112013945 #P,PAPI_REF_CYC,956901116 #P,PAPI_LST_INS,1901343431 #P,PAPI_L1_DCM,228347925 #P,PAPI_L2_DCM,164234209 #P,PAPI_L2_DCA,78718239 #P,PAPI_L3_TCM,76593024 #P,PAPI_L3_TCA,164906856 #P,PAPI_L3_LDM,7275133 #P,PAPI_BR_CN,2209848439 #P,PAPI_BR_MSP,31465705 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10037881 #P,DTLB_STORE_MISSES:WALK_COMPLETED,170863 #P,DTLB_LOAD_MISSES:WALK_DURATION,684290144 #P,DTLB_STORE_MISSES:WALK_DURATION,4201704


==> figs-uit/FINAL/results-x86/CBTree-8388607.2.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499358, 3263
#P,PAPI_TOT_INS,8233785559 #P,PAPI_TOT_CYC,7548629627 #P,PAPI_REF_CYC,315887138 #P,PAPI_LST_INS,1179401543 #P,PAPI_L1_DCM,173259658 #P,PAPI_L2_DCM,125370630 #P,PAPI_L2_DCA,56234988 #P,PAPI_L3_TCM,39091597 #P,PAPI_L3_TCA,125379250 #P,PAPI_L3_LDM,4828495 #P,PAPI_BR_CN,1847564663 #P,PAPI_BR_MSP,22384569 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10541110 #P,DTLB_STORE_MISSES:WALK_COMPLETED,2 #P,DTLB_LOAD_MISSES:WALK_DURATION,588262289 #P,DTLB_STORE_MISSES:WALK_DURATION,1320
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500394, 334
#P,PAPI_TOT_INS,8279932625 #P,PAPI_TOT_CYC,6762768565 #P,PAPI_REF_CYC,384655903 #P,PAPI_LST_INS,1105853529 #P,PAPI_L1_DCM,171493823 #P,PAPI_L2_DCM,124419331 #P,PAPI_L2_DCA,54998720 #P,PAPI_L3_TCM,38374229 #P,PAPI_L3_TCA,124449928 #P,PAPI_L3_LDM,4427302 #P,PAPI_BR_CN,1836118210 #P,PAPI_BR_MSP,21873905 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9488231 #P,DTLB_STORE_MISSES:WALK_COMPLETED,35 #P,DTLB_LOAD_MISSES:WALK_DURATION,499678103 #P,DTLB_STORE_MISSES:WALK_DURATION,1642
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2501877, 239
#P,PAPI_TOT_INS,8404596367 #P,PAPI_TOT_CYC,8084930934 #P,PAPI_REF_CYC,467618081 #P,PAPI_LST_INS,1071035480 #P,PAPI_L1_DCM,172666002 #P,PAPI_L2_DCM,124003382 #P,PAPI_L2_DCA,55936270 #P,PAPI_L3_TCM,38382116 #P,PAPI_L3_TCA,124038760 #P,PAPI_L3_LDM,4396346 #P,PAPI_BR_CN,1807763220 #P,PAPI_BR_MSP,21469116 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10018326 #P,DTLB_STORE_MISSES:WALK_COMPLETED,134 #P,DTLB_LOAD_MISSES:WALK_DURATION,528935910 #P,DTLB_STORE_MISSES:WALK_DURATION,5147
0: 16777216, 25.00, 25.00, 1, 1249859, 1251392, 2498749, 624814, 625387, 1249738, 4565
#P,PAPI_TOT_INS,11644338656 #P,PAPI_TOT_CYC,10651491140 #P,PAPI_REF_CYC,439800694 #P,PAPI_LST_INS,2010400015 #P,PAPI_L1_DCM,223120840 #P,PAPI_L2_DCM,163157202 #P,PAPI_L2_DCA,72344206 #P,PAPI_L3_TCM,77802519 #P,PAPI_L3_TCA,163680250 #P,PAPI_L3_LDM,7457911 #P,PAPI_BR_CN,2236926541 #P,PAPI_BR_MSP,31773921 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9833885 #P,DTLB_STORE_MISSES:WALK_COMPLETED,183083 #P,DTLB_LOAD_MISSES:WALK_DURATION,629153440 #P,DTLB_STORE_MISSES:WALK_DURATION,3916988
0: 16777216, 25.00, 25.00, 12, 1250833, 1250327, 2498832, 626055, 624760, 1249013, 485
#P,PAPI_TOT_INS,11683011446 #P,PAPI_TOT_CYC,10013345948 #P,PAPI_REF_CYC,559494113 #P,PAPI_LST_INS,1926760135 #P,PAPI_L1_DCM,227091570 #P,PAPI_L2_DCM,165214439 #P,PAPI_L2_DCA,76782278 #P,PAPI_L3_TCM,75178914 #P,PAPI_L3_TCA,165717285 #P,PAPI_L3_LDM,7032449 #P,PAPI_BR_CN,2170289339 #P,PAPI_BR_MSP,30446098 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10227829 #P,DTLB_STORE_MISSES:WALK_COMPLETED,178461 #P,DTLB_LOAD_MISSES:WALK_DURATION,653029226 #P,DTLB_STORE_MISSES:WALK_DURATION,3748632
0: 16777216, 25.00, 25.00, 24, 1249539, 1251861, 2498592, 624991, 626130, 1249214, 554
#P,PAPI_TOT_INS,11484136584 #P,PAPI_TOT_CYC,17348334073 #P,PAPI_REF_CYC,958291936 #P,PAPI_LST_INS,1905640434 #P,PAPI_L1_DCM,227947802 #P,PAPI_L2_DCM,164344683 #P,PAPI_L2_DCA,79003411 #P,PAPI_L3_TCM,77758020 #P,PAPI_L3_TCA,164916616 #P,PAPI_L3_LDM,7401469 #P,PAPI_BR_CN,2177971430 #P,PAPI_BR_MSP,31543317 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10073211 #P,DTLB_STORE_MISSES:WALK_COMPLETED,169157 #P,DTLB_LOAD_MISSES:WALK_DURATION,666471731 #P,DTLB_STORE_MISSES:WALK_DURATION,4093920


==> figs-uit/FINAL/results-x86/CBTree-8388607.3.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499639, 4209
#P,PAPI_TOT_INS,8351915257 #P,PAPI_TOT_CYC,8996728601 #P,PAPI_REF_CYC,373670210 #P,PAPI_LST_INS,1180661646 #P,PAPI_L1_DCM,173988802 #P,PAPI_L2_DCM,125347347 #P,PAPI_L2_DCA,56789277 #P,PAPI_L3_TCM,41200440 #P,PAPI_L3_TCA,125387258 #P,PAPI_L3_LDM,4933329 #P,PAPI_BR_CN,1872420779 #P,PAPI_BR_MSP,22158710 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,11209054 #P,DTLB_STORE_MISSES:WALK_COMPLETED,48 #P,DTLB_LOAD_MISSES:WALK_DURATION,662760024 #P,DTLB_STORE_MISSES:WALK_DURATION,1657
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2497647, 330
#P,PAPI_TOT_INS,8321917985 #P,PAPI_TOT_CYC,6736620014 #P,PAPI_REF_CYC,380348500 #P,PAPI_LST_INS,1089524872 #P,PAPI_L1_DCM,172601282 #P,PAPI_L2_DCM,124592350 #P,PAPI_L2_DCA,54953582 #P,PAPI_L3_TCM,38465357 #P,PAPI_L3_TCA,124623167 #P,PAPI_L3_LDM,4390355 #P,PAPI_BR_CN,1832587164 #P,PAPI_BR_MSP,21643970 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9414388 #P,DTLB_STORE_MISSES:WALK_COMPLETED,18 #P,DTLB_LOAD_MISSES:WALK_DURATION,486744943 #P,DTLB_STORE_MISSES:WALK_DURATION,203
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2499900, 234
#P,PAPI_TOT_INS,8437823616 #P,PAPI_TOT_CYC,7934428568 #P,PAPI_REF_CYC,456192921 #P,PAPI_LST_INS,1057971635 #P,PAPI_L1_DCM,172755174 #P,PAPI_L2_DCM,124655901 #P,PAPI_L2_DCA,55940358 #P,PAPI_L3_TCM,38227012 #P,PAPI_L3_TCA,124705086 #P,PAPI_L3_LDM,4410740 #P,PAPI_BR_CN,1792543918 #P,PAPI_BR_MSP,21473509 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10163135 #P,DTLB_STORE_MISSES:WALK_COMPLETED,64 #P,DTLB_LOAD_MISSES:WALK_DURATION,540546746 #P,DTLB_STORE_MISSES:WALK_DURATION,2455
0: 16777216, 25.00, 25.00, 1, 1249711, 1251289, 2499000, 624855, 625265, 1249852, 4452
#P,PAPI_TOT_INS,11593311638 #P,PAPI_TOT_CYC,10788208245 #P,PAPI_REF_CYC,431700660 #P,PAPI_LST_INS,2005797936 #P,PAPI_L1_DCM,223825230 #P,PAPI_L2_DCM,164076294 #P,PAPI_L2_DCA,72674863 #P,PAPI_L3_TCM,78271788 #P,PAPI_L3_TCA,164618187 #P,PAPI_L3_LDM,7473197 #P,PAPI_BR_CN,2220091553 #P,PAPI_BR_MSP,31560153 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10035066 #P,DTLB_STORE_MISSES:WALK_COMPLETED,177136 #P,DTLB_LOAD_MISSES:WALK_DURATION,684332412 #P,DTLB_STORE_MISSES:WALK_DURATION,3912928
0: 16777216, 25.00, 25.00, 12, 1250688, 1250630, 2498674, 625739, 625904, 1248654, 482
#P,PAPI_TOT_INS,11611009876 #P,PAPI_TOT_CYC,9995359854 #P,PAPI_REF_CYC,555493716 #P,PAPI_LST_INS,1906025921 #P,PAPI_L1_DCM,226408556 #P,PAPI_L2_DCM,164956011 #P,PAPI_L2_DCA,76622717 #P,PAPI_L3_TCM,75396668 #P,PAPI_L3_TCA,165449025 #P,PAPI_L3_LDM,6985345 #P,PAPI_BR_CN,2145895197 #P,PAPI_BR_MSP,30276968 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10204706 #P,DTLB_STORE_MISSES:WALK_COMPLETED,176927 #P,DTLB_LOAD_MISSES:WALK_DURATION,643057730 #P,DTLB_STORE_MISSES:WALK_DURATION,3671732
0: 16777216, 25.00, 25.00, 24, 1250683, 1250870, 2498439, 623867, 625209, 1248006, 530
#P,PAPI_TOT_INS,11625158917 #P,PAPI_TOT_CYC,16788281816 #P,PAPI_REF_CYC,931378450 #P,PAPI_LST_INS,1915794798 #P,PAPI_L1_DCM,228804414 #P,PAPI_L2_DCM,165624499 #P,PAPI_L2_DCA,78962897 #P,PAPI_L3_TCM,76675200 #P,PAPI_L3_TCA,166216633 #P,PAPI_L3_LDM,7275870 #P,PAPI_BR_CN,2204732369 #P,PAPI_BR_MSP,31317603 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9910631 #P,DTLB_STORE_MISSES:WALK_COMPLETED,164261 #P,DTLB_LOAD_MISSES:WALK_DURATION,654584593 #P,DTLB_STORE_MISSES:WALK_DURATION,3795975


==> figs-uit/FINAL/results-x86/CBTree-8388607.4.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2502053, 3230
#P,PAPI_TOT_INS,8318345178 #P,PAPI_TOT_CYC,7503030911 #P,PAPI_REF_CYC,312572653 #P,PAPI_LST_INS,1192719275 #P,PAPI_L1_DCM,173463591 #P,PAPI_L2_DCM,126424303 #P,PAPI_L2_DCA,55747523 #P,PAPI_L3_TCM,38648026 #P,PAPI_L3_TCA,126431211 #P,PAPI_L3_LDM,4715108 #P,PAPI_BR_CN,1872371349 #P,PAPI_BR_MSP,22254055 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10225156 #P,DTLB_STORE_MISSES:WALK_COMPLETED,0 #P,DTLB_LOAD_MISSES:WALK_DURATION,583868000 #P,DTLB_STORE_MISSES:WALK_DURATION,1051
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500798, 489
#P,PAPI_TOT_INS,8326904681 #P,PAPI_TOT_CYC,10123912272 #P,PAPI_REF_CYC,569464954 #P,PAPI_LST_INS,1134996333 #P,PAPI_L1_DCM,172000597 #P,PAPI_L2_DCM,123978071 #P,PAPI_L2_DCA,55596676 #P,PAPI_L3_TCM,37976877 #P,PAPI_L3_TCA,124010871 #P,PAPI_L3_LDM,4535456 #P,PAPI_BR_CN,1826974917 #P,PAPI_BR_MSP,22143228 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9565364 #P,DTLB_STORE_MISSES:WALK_COMPLETED,47 #P,DTLB_LOAD_MISSES:WALK_DURATION,542516052 #P,DTLB_STORE_MISSES:WALK_DURATION,1749
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500493, 244
#P,PAPI_TOT_INS,8381903769 #P,PAPI_TOT_CYC,8198949293 #P,PAPI_REF_CYC,474156233 #P,PAPI_LST_INS,1086996701 #P,PAPI_L1_DCM,171748223 #P,PAPI_L2_DCM,123283405 #P,PAPI_L2_DCA,55046650 #P,PAPI_L3_TCM,39069397 #P,PAPI_L3_TCA,123317434 #P,PAPI_L3_LDM,4555537 #P,PAPI_BR_CN,1814937712 #P,PAPI_BR_MSP,21464350 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9752673 #P,DTLB_STORE_MISSES:WALK_COMPLETED,132 #P,DTLB_LOAD_MISSES:WALK_DURATION,516932384 #P,DTLB_STORE_MISSES:WALK_DURATION,3854
0: 16777216, 25.00, 25.00, 1, 1250150, 1251545, 2498305, 625411, 626539, 1251373, 4609
#P,PAPI_TOT_INS,11617904826 #P,PAPI_TOT_CYC,10570185201 #P,PAPI_REF_CYC,443701302 #P,PAPI_LST_INS,2003997227 #P,PAPI_L1_DCM,223291124 #P,PAPI_L2_DCM,162597906 #P,PAPI_L2_DCA,72459743 #P,PAPI_L3_TCM,77561617 #P,PAPI_L3_TCA,163082777 #P,PAPI_L3_LDM,7419270 #P,PAPI_BR_CN,2233035851 #P,PAPI_BR_MSP,31622768 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9789237 #P,DTLB_STORE_MISSES:WALK_COMPLETED,181084 #P,DTLB_LOAD_MISSES:WALK_DURATION,621160754 #P,DTLB_STORE_MISSES:WALK_DURATION,3786606
0: 16777216, 25.00, 25.00, 12, 1248821, 1250679, 2500492, 625852, 624736, 1250800, 483
#P,PAPI_TOT_INS,11545635790 #P,PAPI_TOT_CYC,9928957550 #P,PAPI_REF_CYC,555710793 #P,PAPI_LST_INS,1900246366 #P,PAPI_L1_DCM,226972425 #P,PAPI_L2_DCM,164679071 #P,PAPI_L2_DCA,77705701 #P,PAPI_L3_TCM,74901689 #P,PAPI_L3_TCA,165158389 #P,PAPI_L3_LDM,6971845 #P,PAPI_BR_CN,2139903512 #P,PAPI_BR_MSP,30526263 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10089819 #P,DTLB_STORE_MISSES:WALK_COMPLETED,181388 #P,DTLB_LOAD_MISSES:WALK_DURATION,634777609 #P,DTLB_STORE_MISSES:WALK_DURATION,3750165
0: 16777216, 25.00, 25.00, 24, 1249656, 1248241, 2502095, 624714, 622995, 1251434, 552
#P,PAPI_TOT_INS,11488012656 #P,PAPI_TOT_CYC,17225876951 #P,PAPI_REF_CYC,956803020 #P,PAPI_LST_INS,1918908911 #P,PAPI_L1_DCM,228315686 #P,PAPI_L2_DCM,164490462 #P,PAPI_L2_DCA,79542891 #P,PAPI_L3_TCM,76759061 #P,PAPI_L3_TCA,165097162 #P,PAPI_L3_LDM,7322349 #P,PAPI_BR_CN,2175878806 #P,PAPI_BR_MSP,31356549 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10075241 #P,DTLB_STORE_MISSES:WALK_COMPLETED,167494 #P,DTLB_LOAD_MISSES:WALK_DURATION,680949885 #P,DTLB_STORE_MISSES:WALK_DURATION,3874248


==> figs-uit/FINAL/results-x86/CBTree-8388607.5.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2501128, 3260
#P,PAPI_TOT_INS,8376932721 #P,PAPI_TOT_CYC,7533863335 #P,PAPI_REF_CYC,315073382 #P,PAPI_LST_INS,1192083344 #P,PAPI_L1_DCM,172456960 #P,PAPI_L2_DCM,124068979 #P,PAPI_L2_DCA,55127249 #P,PAPI_L3_TCM,39190334 #P,PAPI_L3_TCA,124080563 #P,PAPI_L3_LDM,4821289 #P,PAPI_BR_CN,1886547919 #P,PAPI_BR_MSP,22393002 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9569116 #P,DTLB_STORE_MISSES:WALK_COMPLETED,161 #P,DTLB_LOAD_MISSES:WALK_DURATION,536644398 #P,DTLB_STORE_MISSES:WALK_DURATION,14070
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500060, 332
#P,PAPI_TOT_INS,8350305440 #P,PAPI_TOT_CYC,6776833005 #P,PAPI_REF_CYC,381809646 #P,PAPI_LST_INS,1093713410 #P,PAPI_L1_DCM,172400031 #P,PAPI_L2_DCM,125888715 #P,PAPI_L2_DCA,55600473 #P,PAPI_L3_TCM,38537139 #P,PAPI_L3_TCA,125922421 #P,PAPI_L3_LDM,4365972 #P,PAPI_BR_CN,1837983973 #P,PAPI_BR_MSP,21628080 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9560787 #P,DTLB_STORE_MISSES:WALK_COMPLETED,75 #P,DTLB_LOAD_MISSES:WALK_DURATION,504869754 #P,DTLB_STORE_MISSES:WALK_DURATION,3990
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500974, 253
#P,PAPI_TOT_INS,8438052230 #P,PAPI_TOT_CYC,8205275249 #P,PAPI_REF_CYC,463479317 #P,PAPI_LST_INS,1073574353 #P,PAPI_L1_DCM,171070941 #P,PAPI_L2_DCM,122177208 #P,PAPI_L2_DCA,54127813 #P,PAPI_L3_TCM,38561640 #P,PAPI_L3_TCA,122215215 #P,PAPI_L3_LDM,4634788 #P,PAPI_BR_CN,1794544882 #P,PAPI_BR_MSP,21339075 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9192104 #P,DTLB_STORE_MISSES:WALK_COMPLETED,62 #P,DTLB_LOAD_MISSES:WALK_DURATION,500865726 #P,DTLB_STORE_MISSES:WALK_DURATION,1244
0: 16777216, 25.00, 25.00, 1, 1250763, 1250567, 2498670, 626058, 626067, 1249256, 4447
#P,PAPI_TOT_INS,11593158370 #P,PAPI_TOT_CYC,10771274174 #P,PAPI_REF_CYC,431029524 #P,PAPI_LST_INS,2009897217 #P,PAPI_L1_DCM,222933193 #P,PAPI_L2_DCM,163463702 #P,PAPI_L2_DCA,73294182 #P,PAPI_L3_TCM,77910140 #P,PAPI_L3_TCA,163983140 #P,PAPI_L3_LDM,7450962 #P,PAPI_BR_CN,2224010630 #P,PAPI_BR_MSP,31367808 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10130237 #P,DTLB_STORE_MISSES:WALK_COMPLETED,178264 #P,DTLB_LOAD_MISSES:WALK_DURATION,694278359 #P,DTLB_STORE_MISSES:WALK_DURATION,3820886
0: 16777216, 25.00, 25.00, 12, 1249262, 1249163, 2501567, 624891, 624058, 1251023, 1047
#P,PAPI_TOT_INS,11577749004 #P,PAPI_TOT_CYC,23461179907 #P,PAPI_REF_CYC,1203623922 #P,PAPI_LST_INS,1977999452 #P,PAPI_L1_DCM,227122750 #P,PAPI_L2_DCM,164990175 #P,PAPI_L2_DCA,77829933 #P,PAPI_L3_TCM,74145519 #P,PAPI_L3_TCA,165734308 #P,PAPI_L3_LDM,7247070 #P,PAPI_BR_CN,2222933744 #P,PAPI_BR_MSP,31283885 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,10187358 #P,DTLB_STORE_MISSES:WALK_COMPLETED,168157 #P,DTLB_LOAD_MISSES:WALK_DURATION,829826933 #P,DTLB_STORE_MISSES:WALK_DURATION,4724561
0: 16777216, 25.00, 25.00, 24, 1252087, 1247608, 2500297, 625667, 624109, 1251013, 553
#P,PAPI_TOT_INS,11588373772 #P,PAPI_TOT_CYC,17175773670 #P,PAPI_REF_CYC,957696559 #P,PAPI_LST_INS,1903887540 #P,PAPI_L1_DCM,227500782 #P,PAPI_L2_DCM,164251080 #P,PAPI_L2_DCA,78258128 #P,PAPI_L3_TCM,78450600 #P,PAPI_L3_TCA,164871492 #P,PAPI_L3_LDM,7418241 #P,PAPI_BR_CN,2199198189 #P,PAPI_BR_MSP,31382800 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,9947171 #P,DTLB_STORE_MISSES:WALK_COMPLETED,168827 #P,DTLB_LOAD_MISSES:WALK_DURATION,637500268 #P,DTLB_STORE_MISSES:WALK_DURATION,3895994


==> figs-uit/FINAL/results-x86/CBTree.x86.csv <==
5000000,1,0,3445.8000000000,426.8930779481,1.0692674000,.0792076511,.1462130000,.0011208032,2.2376692000,.0228495754,.3154648000,.0083890285,.1222454000,.0015040611,.0118880000,.0001400000,.0753308000,.0028704355,56.8338642000,1.3749652872,177.3324274000,273.0235985166
5000000,12,0,364.0000000000,69.9035049192,1.1484418000,.1822553798,.1554582000,.0027223519,2.2547280000,.0153046365,.3083112001,.0025144979,.1156184000,.0023571168,.0118694000,.0001549193,.0692772000,.0088293997,53.1441354000,2.0559985915,41.6104396000,18.8415405718
5000000,24,0,242.2000000000,7.0498226928,1.0352968000,.0171937139,.1605300000,.0019959959,2.2312281999,.0176991242,.3112796000,.0046042588,.1158421999,.0028554684,.0119462001,.0001307669,.0647218000,.0027376449,53.3061664000,.6757789328,34.8776904001,10.7004540368
5000000,1,50,4732.6000000000,484.4598022540,1.0579584000,.0631822847,.1113668000,.0004207136,2.2293881999,.0404140742,.4753728000,.0001811077,.0957204001,.0001962141,.0141870001,.0000556776,.0625970000,.0031136955,66.7714432000,2.8505089082,22.2720306001,1.8694356328
5000000,12,50,595.8000000000,252.2314413391,1.0291634000,.2994614242,.1179516000,.0018375255,2.1368360000,.0164852388,.4531526000,.0033848338,.0940198000,.0021041387,.0141062000,.0000927361,.0589366001,.0130703595,66.6932992000,8.2728019160,22.2676674000,3.2604990643
5000000,24,50,549.2000000000,10.8949529599,.6748748000,.0117389607,.1195242001,.0004003748,2.0861720000,.0128087353,.4676040000,.0059077491,.0950030000,.0003146426,.0143216000,.0001191637,.0390406000,.0011178998,66.4114714000,1.5862623170,23.6219770001,.7205428019


==> figs-uit/FINAL/results-x86/GreenBST-8388607.1.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2497794, 2595
#P,PAPI_TOT_INS,3492380212 #P,PAPI_TOT_CYC,6050501183 #P,PAPI_REF_CYC,253998803 #P,PAPI_LST_INS,286238055 #P,PAPI_L1_DCM,120121731 #P,PAPI_L2_DCM,77393450 #P,PAPI_L2_DCA,99292363 #P,PAPI_L3_TCM,15554469 #P,PAPI_L3_TCA,77410738 #P,PAPI_L3_LDM,2432838 #P,PAPI_BR_CN,515470688 #P,PAPI_BR_MSP,61069896 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,11487650 #P,DTLB_STORE_MISSES:WALK_COMPLETED,129 #P,DTLB_LOAD_MISSES:WALK_DURATION,489762544 #P,DTLB_STORE_MISSES:WALK_DURATION,4884
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2499593, 283
#P,PAPI_TOT_INS,3499409321 #P,PAPI_TOT_CYC,5732480563 #P,PAPI_REF_CYC,326668065 #P,PAPI_LST_INS,259185092 #P,PAPI_L1_DCM,119680689 #P,PAPI_L2_DCM,76341627 #P,PAPI_L2_DCA,99947623 #P,PAPI_L3_TCM,16741826 #P,PAPI_L3_TCA,76374062 #P,PAPI_L3_LDM,2698338 #P,PAPI_BR_CN,512343760 #P,PAPI_BR_MSP,60971824 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,12456392 #P,DTLB_STORE_MISSES:WALK_COMPLETED,74 #P,DTLB_LOAD_MISSES:WALK_DURATION,478891323 #P,DTLB_STORE_MISSES:WALK_DURATION,4386
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500860, 158
#P,PAPI_TOT_INS,3507361102 #P,PAPI_TOT_CYC,5928910025 #P,PAPI_REF_CYC,349612455 #P,PAPI_LST_INS,265800335 #P,PAPI_L1_DCM,119680153 #P,PAPI_L2_DCM,76245505 #P,PAPI_L2_DCA,99975358 #P,PAPI_L3_TCM,16809405 #P,PAPI_L3_TCA,76279113 #P,PAPI_L3_LDM,2761180 #P,PAPI_BR_CN,479122314 #P,PAPI_BR_MSP,57232168 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13280082 #P,DTLB_STORE_MISSES:WALK_COMPLETED,88 #P,DTLB_LOAD_MISSES:WALK_DURATION,518498041 #P,DTLB_STORE_MISSES:WALK_DURATION,2765
0: 16777216, 25.00, 25.00, 1, 1251949, 1249766, 2498285, 613640, 627317, 1248907, 2940
#P,PAPI_TOT_INS,4417704178 #P,PAPI_TOT_CYC,7164333682 #P,PAPI_REF_CYC,287162026 #P,PAPI_LST_INS,519857407 #P,PAPI_L1_DCM,136669036 #P,PAPI_L2_DCM,85815819 #P,PAPI_L2_DCA,112443604 #P,PAPI_L3_TCM,19365899 #P,PAPI_L3_TCA,86503746 #P,PAPI_L3_LDM,2895780 #P,PAPI_BR_CN,618216454 #P,PAPI_BR_MSP,70990440 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13723294 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1896356 #P,DTLB_LOAD_MISSES:WALK_DURATION,551168547 #P,DTLB_STORE_MISSES:WALK_DURATION,27350348
0: 16777216, 25.00, 25.00, 12, 1248647, 1251534, 2499811, 589847, 625267, 1246263, 377
#P,PAPI_TOT_INS,4388792820 #P,PAPI_TOT_CYC,7666018264 #P,PAPI_REF_CYC,430206214 #P,PAPI_LST_INS,519701029 #P,PAPI_L1_DCM,145168830 #P,PAPI_L2_DCM,95705074 #P,PAPI_L2_DCA,122022856 #P,PAPI_L3_TCM,20191376 #P,PAPI_L3_TCA,96492115 #P,PAPI_L3_LDM,3122209 #P,PAPI_BR_CN,618796703 #P,PAPI_BR_MSP,71274387 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13162100 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1202972 #P,DTLB_LOAD_MISSES:WALK_DURATION,485929688 #P,DTLB_STORE_MISSES:WALK_DURATION,20337838
0: 16777216, 25.00, 25.00, 24, 1250431, 1249224, 2500337, 607111, 624096, 1249001, 405
#P,PAPI_TOT_INS,4432097542 #P,PAPI_TOT_CYC,16256540211 #P,PAPI_REF_CYC,916597036 #P,PAPI_LST_INS,520373938 #P,PAPI_L1_DCM,141804540 #P,PAPI_L2_DCM,93718389 #P,PAPI_L2_DCA,119062276 #P,PAPI_L3_TCM,25950694 #P,PAPI_L3_TCA,94810246 #P,PAPI_L3_LDM,3892642 #P,PAPI_BR_CN,614975366 #P,PAPI_BR_MSP,70977535 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13184104 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1283336 #P,DTLB_LOAD_MISSES:WALK_DURATION,508822059 #P,DTLB_STORE_MISSES:WALK_DURATION,20899934


==> figs-uit/FINAL/results-x86/GreenBST-8388607.2.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2498902, 2532
#P,PAPI_TOT_INS,3478314422 #P,PAPI_TOT_CYC,6202106210 #P,PAPI_REF_CYC,248271257 #P,PAPI_LST_INS,290454558 #P,PAPI_L1_DCM,120931073 #P,PAPI_L2_DCM,77875854 #P,PAPI_L2_DCA,100759170 #P,PAPI_L3_TCM,16053773 #P,PAPI_L3_TCA,77899181 #P,PAPI_L3_LDM,2547502 #P,PAPI_BR_CN,518698131 #P,PAPI_BR_MSP,61261709 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,12763334 #P,DTLB_STORE_MISSES:WALK_COMPLETED,0 #P,DTLB_LOAD_MISSES:WALK_DURATION,545632854 #P,DTLB_STORE_MISSES:WALK_DURATION,684
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500623, 282
#P,PAPI_TOT_INS,3495180663 #P,PAPI_TOT_CYC,5707386898 #P,PAPI_REF_CYC,324363463 #P,PAPI_LST_INS,258619935 #P,PAPI_L1_DCM,117115105 #P,PAPI_L2_DCM,75482399 #P,PAPI_L2_DCA,97261094 #P,PAPI_L3_TCM,17143347 #P,PAPI_L3_TCA,75513220 #P,PAPI_L3_LDM,2756371 #P,PAPI_BR_CN,512576927 #P,PAPI_BR_MSP,61064720 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,11261063 #P,DTLB_STORE_MISSES:WALK_COMPLETED,78 #P,DTLB_LOAD_MISSES:WALK_DURATION,434023759 #P,DTLB_STORE_MISSES:WALK_DURATION,2857
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2498238, 162
#P,PAPI_TOT_INS,3505651003 #P,PAPI_TOT_CYC,6030924156 #P,PAPI_REF_CYC,350960414 #P,PAPI_LST_INS,265842228 #P,PAPI_L1_DCM,120727164 #P,PAPI_L2_DCM,78256054 #P,PAPI_L2_DCA,100505376 #P,PAPI_L3_TCM,17406098 #P,PAPI_L3_TCA,78295481 #P,PAPI_L3_LDM,2702028 #P,PAPI_BR_CN,471872852 #P,PAPI_BR_MSP,56323751 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13280970 #P,DTLB_STORE_MISSES:WALK_COMPLETED,107 #P,DTLB_LOAD_MISSES:WALK_DURATION,526559479 #P,DTLB_STORE_MISSES:WALK_DURATION,5132
0: 16777216, 25.00, 25.00, 1, 1248104, 1251459, 2500437, 604616, 619389, 1250499, 2953
#P,PAPI_TOT_INS,4397967639 #P,PAPI_TOT_CYC,7141358428 #P,PAPI_REF_CYC,286394496 #P,PAPI_LST_INS,516751821 #P,PAPI_L1_DCM,134367353 #P,PAPI_L2_DCM,85243424 #P,PAPI_L2_DCA,110687153 #P,PAPI_L3_TCM,19630250 #P,PAPI_L3_TCA,85843761 #P,PAPI_L3_LDM,2941018 #P,PAPI_BR_CN,616020534 #P,PAPI_BR_MSP,70873226 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13296010 #P,DTLB_STORE_MISSES:WALK_COMPLETED,2087262 #P,DTLB_LOAD_MISSES:WALK_DURATION,532269538 #P,DTLB_STORE_MISSES:WALK_DURATION,32492328
0: 16777216, 25.00, 25.00, 12, 1248338, 1252291, 2499363, 606256, 624628, 1248447, 382
#P,PAPI_TOT_INS,4398999715 #P,PAPI_TOT_CYC,7712340994 #P,PAPI_REF_CYC,433746630 #P,PAPI_LST_INS,524329956 #P,PAPI_L1_DCM,144151932 #P,PAPI_L2_DCM,92875004 #P,PAPI_L2_DCA,121469961 #P,PAPI_L3_TCM,19571436 #P,PAPI_L3_TCA,93629750 #P,PAPI_L3_LDM,3016952 #P,PAPI_BR_CN,619897946 #P,PAPI_BR_MSP,71345552 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13186351 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1213823 #P,DTLB_LOAD_MISSES:WALK_DURATION,491211389 #P,DTLB_STORE_MISSES:WALK_DURATION,20421627
0: 16777216, 25.00, 25.00, 24, 1249309, 1249648, 2501035, 607574, 624032, 1250009, 402
#P,PAPI_TOT_INS,4377579125 #P,PAPI_TOT_CYC,16089527391 #P,PAPI_REF_CYC,906396216 #P,PAPI_LST_INS,526392227 #P,PAPI_L1_DCM,143834254 #P,PAPI_L2_DCM,94003103 #P,PAPI_L2_DCA,121639562 #P,PAPI_L3_TCM,25630328 #P,PAPI_L3_TCA,95008756 #P,PAPI_L3_LDM,3845264 #P,PAPI_BR_CN,616342154 #P,PAPI_BR_MSP,70661858 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13503134 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1079665 #P,DTLB_LOAD_MISSES:WALK_DURATION,515459318 #P,DTLB_STORE_MISSES:WALK_DURATION,18115875


==> figs-uit/FINAL/results-x86/GreenBST-8388607.3.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500590, 2644
#P,PAPI_TOT_INS,3489648156 #P,PAPI_TOT_CYC,6120148972 #P,PAPI_REF_CYC,258766419 #P,PAPI_LST_INS,289210323 #P,PAPI_L1_DCM,120579139 #P,PAPI_L2_DCM,77438258 #P,PAPI_L2_DCA,100669948 #P,PAPI_L3_TCM,15790455 #P,PAPI_L3_TCA,77453822 #P,PAPI_L3_LDM,2518914 #P,PAPI_BR_CN,516746817 #P,PAPI_BR_MSP,61075864 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13359958 #P,DTLB_STORE_MISSES:WALK_COMPLETED,135 #P,DTLB_LOAD_MISSES:WALK_DURATION,561051256 #P,DTLB_STORE_MISSES:WALK_DURATION,5904
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2501768, 284
#P,PAPI_TOT_INS,3495593064 #P,PAPI_TOT_CYC,5735250739 #P,PAPI_REF_CYC,328975159 #P,PAPI_LST_INS,260883536 #P,PAPI_L1_DCM,117917102 #P,PAPI_L2_DCM,75828440 #P,PAPI_L2_DCA,98350020 #P,PAPI_L3_TCM,16215087 #P,PAPI_L3_TCA,75851882 #P,PAPI_L3_LDM,2599527 #P,PAPI_BR_CN,508523398 #P,PAPI_BR_MSP,60439569 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13120789 #P,DTLB_STORE_MISSES:WALK_COMPLETED,74 #P,DTLB_LOAD_MISSES:WALK_DURATION,504480451 #P,DTLB_STORE_MISSES:WALK_DURATION,2449
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500727, 166
#P,PAPI_TOT_INS,3506506022 #P,PAPI_TOT_CYC,5966888976 #P,PAPI_REF_CYC,353671963 #P,PAPI_LST_INS,266921339 #P,PAPI_L1_DCM,119079075 #P,PAPI_L2_DCM,76758615 #P,PAPI_L2_DCA,99032156 #P,PAPI_L3_TCM,17675245 #P,PAPI_L3_TCA,76807469 #P,PAPI_L3_LDM,2916918 #P,PAPI_BR_CN,481875909 #P,PAPI_BR_MSP,57443934 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13121322 #P,DTLB_STORE_MISSES:WALK_COMPLETED,82 #P,DTLB_LOAD_MISSES:WALK_DURATION,514551297 #P,DTLB_STORE_MISSES:WALK_DURATION,5582
0: 16777216, 25.00, 25.00, 1, 1250851, 1249032, 2500117, 610714, 625240, 1248679, 3105
#P,PAPI_TOT_INS,4401279296 #P,PAPI_TOT_CYC,7180705588 #P,PAPI_REF_CYC,300821211 #P,PAPI_LST_INS,523260554 #P,PAPI_L1_DCM,134839108 #P,PAPI_L2_DCM,84897560 #P,PAPI_L2_DCA,111719939 #P,PAPI_L3_TCM,19467077 #P,PAPI_L3_TCA,85601215 #P,PAPI_L3_LDM,2933586 #P,PAPI_BR_CN,620919148 #P,PAPI_BR_MSP,71237338 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,14439150 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1940145 #P,DTLB_LOAD_MISSES:WALK_DURATION,571254006 #P,DTLB_STORE_MISSES:WALK_DURATION,30910819
0: 16777216, 25.00, 25.00, 12, 1251731, 1248758, 2499503, 600651, 623314, 1247688, 377
#P,PAPI_TOT_INS,4412617776 #P,PAPI_TOT_CYC,7723618869 #P,PAPI_REF_CYC,432639595 #P,PAPI_LST_INS,524773759 #P,PAPI_L1_DCM,146060259 #P,PAPI_L2_DCM,94754204 #P,PAPI_L2_DCA,123023085 #P,PAPI_L3_TCM,20222274 #P,PAPI_L3_TCA,95517043 #P,PAPI_L3_LDM,3129481 #P,PAPI_BR_CN,621134588 #P,PAPI_BR_MSP,71374010 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13108759 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1136042 #P,DTLB_LOAD_MISSES:WALK_DURATION,485470318 #P,DTLB_STORE_MISSES:WALK_DURATION,18738463
0: 16777216, 25.00, 25.00, 24, 1249159, 1251391, 2499442, 607003, 625359, 1249480, 399
#P,PAPI_TOT_INS,4387202476 #P,PAPI_TOT_CYC,15998028815 #P,PAPI_REF_CYC,902012066 #P,PAPI_LST_INS,525376831 #P,PAPI_L1_DCM,144286237 #P,PAPI_L2_DCM,94513303 #P,PAPI_L2_DCA,121133486 #P,PAPI_L3_TCM,25969903 #P,PAPI_L3_TCA,95549800 #P,PAPI_L3_LDM,3929401 #P,PAPI_BR_CN,621794345 #P,PAPI_BR_MSP,71340761 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13897701 #P,DTLB_STORE_MISSES:WALK_COMPLETED,221251 #P,DTLB_LOAD_MISSES:WALK_DURATION,513613425 #P,DTLB_STORE_MISSES:WALK_DURATION,3799976


==> figs-uit/FINAL/results-x86/GreenBST-8388607.4.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2498596, 2649
#P,PAPI_TOT_INS,3498166877 #P,PAPI_TOT_CYC,6143676364 #P,PAPI_REF_CYC,259342066 #P,PAPI_LST_INS,288293277 #P,PAPI_L1_DCM,121349614 #P,PAPI_L2_DCM,78434477 #P,PAPI_L2_DCA,100849741 #P,PAPI_L3_TCM,16034529 #P,PAPI_L3_TCA,78457427 #P,PAPI_L3_LDM,2572306 #P,PAPI_BR_CN,517728244 #P,PAPI_BR_MSP,61257363 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13363629 #P,DTLB_STORE_MISSES:WALK_COMPLETED,91 #P,DTLB_LOAD_MISSES:WALK_DURATION,556889157 #P,DTLB_STORE_MISSES:WALK_DURATION,4123
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2499851, 284
#P,PAPI_TOT_INS,3497938271 #P,PAPI_TOT_CYC,5761086795 #P,PAPI_REF_CYC,328999038 #P,PAPI_LST_INS,259594695 #P,PAPI_L1_DCM,119485256 #P,PAPI_L2_DCM,76487686 #P,PAPI_L2_DCA,99772013 #P,PAPI_L3_TCM,16472699 #P,PAPI_L3_TCA,76516765 #P,PAPI_L3_LDM,2638796 #P,PAPI_BR_CN,507441576 #P,PAPI_BR_MSP,60377831 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13216456 #P,DTLB_STORE_MISSES:WALK_COMPLETED,74 #P,DTLB_LOAD_MISSES:WALK_DURATION,505549229 #P,DTLB_STORE_MISSES:WALK_DURATION,2257
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2499288, 161
#P,PAPI_TOT_INS,3507290719 #P,PAPI_TOT_CYC,5907422112 #P,PAPI_REF_CYC,347422141 #P,PAPI_LST_INS,263268606 #P,PAPI_L1_DCM,119711511 #P,PAPI_L2_DCM,76293694 #P,PAPI_L2_DCA,99925767 #P,PAPI_L3_TCM,16667529 #P,PAPI_L3_TCA,76329328 #P,PAPI_L3_LDM,2691257 #P,PAPI_BR_CN,474664240 #P,PAPI_BR_MSP,56635313 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13164304 #P,DTLB_STORE_MISSES:WALK_COMPLETED,117 #P,DTLB_LOAD_MISSES:WALK_DURATION,511334078 #P,DTLB_STORE_MISSES:WALK_DURATION,6227
0: 16777216, 25.00, 25.00, 1, 1249705, 1248841, 2501454, 611353, 624565, 1249075, 3079
#P,PAPI_TOT_INS,4414354563 #P,PAPI_TOT_CYC,7142707192 #P,PAPI_REF_CYC,297786980 #P,PAPI_LST_INS,520450320 #P,PAPI_L1_DCM,135961944 #P,PAPI_L2_DCM,85146996 #P,PAPI_L2_DCA,112591303 #P,PAPI_L3_TCM,19111255 #P,PAPI_L3_TCA,85801539 #P,PAPI_L3_LDM,2894857 #P,PAPI_BR_CN,619256702 #P,PAPI_BR_MSP,71285072 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13947183 #P,DTLB_STORE_MISSES:WALK_COMPLETED,2132522 #P,DTLB_LOAD_MISSES:WALK_DURATION,550954336 #P,DTLB_STORE_MISSES:WALK_DURATION,29081890
0: 16777216, 25.00, 25.00, 12, 1249772, 1249998, 2500222, 592330, 623013, 1243604, 392
#P,PAPI_TOT_INS,4386352443 #P,PAPI_TOT_CYC,7736898363 #P,PAPI_REF_CYC,437950067 #P,PAPI_LST_INS,527888656 #P,PAPI_L1_DCM,144431313 #P,PAPI_L2_DCM,95374930 #P,PAPI_L2_DCA,121285558 #P,PAPI_L3_TCM,20722632 #P,PAPI_L3_TCA,96230481 #P,PAPI_L3_LDM,3241574 #P,PAPI_BR_CN,621227044 #P,PAPI_BR_MSP,71499065 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13234716 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1277478 #P,DTLB_LOAD_MISSES:WALK_DURATION,491326590 #P,DTLB_STORE_MISSES:WALK_DURATION,21668583
0: 16777216, 25.00, 25.00, 24, 1250415, 1249426, 2500151, 607480, 624615, 1250098, 423
#P,PAPI_TOT_INS,4365669855 #P,PAPI_TOT_CYC,16740769260 #P,PAPI_REF_CYC,945900742 #P,PAPI_LST_INS,503312411 #P,PAPI_L1_DCM,144039766 #P,PAPI_L2_DCM,93749895 #P,PAPI_L2_DCA,121552566 #P,PAPI_L3_TCM,25872558 #P,PAPI_L3_TCA,94799287 #P,PAPI_L3_LDM,3715033 #P,PAPI_BR_CN,600152885 #P,PAPI_BR_MSP,68768753 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13435913 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1432750 #P,DTLB_LOAD_MISSES:WALK_DURATION,514719372 #P,DTLB_STORE_MISSES:WALK_DURATION,23480244


==> figs-uit/FINAL/results-x86/GreenBST-8388607.5.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2498162, 2694
#P,PAPI_TOT_INS,3491337808 #P,PAPI_TOT_CYC,6577652488 #P,PAPI_REF_CYC,263339441 #P,PAPI_LST_INS,288061860 #P,PAPI_L1_DCM,119550789 #P,PAPI_L2_DCM,77193602 #P,PAPI_L2_DCA,99809573 #P,PAPI_L3_TCM,15843077 #P,PAPI_L3_TCA,77208157 #P,PAPI_L3_LDM,2518759 #P,PAPI_BR_CN,515259107 #P,PAPI_BR_MSP,61256128 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,12986297 #P,DTLB_STORE_MISSES:WALK_COMPLETED,118 #P,DTLB_LOAD_MISSES:WALK_DURATION,560725739 #P,DTLB_STORE_MISSES:WALK_DURATION,4886
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2501275, 279
#P,PAPI_TOT_INS,3495166719 #P,PAPI_TOT_CYC,5659113361 #P,PAPI_REF_CYC,321048278 #P,PAPI_LST_INS,258962926 #P,PAPI_L1_DCM,119029632 #P,PAPI_L2_DCM,75940664 #P,PAPI_L2_DCA,99421210 #P,PAPI_L3_TCM,15306965 #P,PAPI_L3_TCA,75967607 #P,PAPI_L3_LDM,2504731 #P,PAPI_BR_CN,517306726 #P,PAPI_BR_MSP,61751908 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,12976438 #P,DTLB_STORE_MISSES:WALK_COMPLETED,62 #P,DTLB_LOAD_MISSES:WALK_DURATION,491832921 #P,DTLB_STORE_MISSES:WALK_DURATION,3131
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500019, 155
#P,PAPI_TOT_INS,3512064491 #P,PAPI_TOT_CYC,5878557011 #P,PAPI_REF_CYC,345894295 #P,PAPI_LST_INS,262831625 #P,PAPI_L1_DCM,117955625 #P,PAPI_L2_DCM,76043921 #P,PAPI_L2_DCA,98023929 #P,PAPI_L3_TCM,16681365 #P,PAPI_L3_TCA,76081470 #P,PAPI_L3_LDM,2701623 #P,PAPI_BR_CN,477382187 #P,PAPI_BR_MSP,57140009 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,11450333 #P,DTLB_STORE_MISSES:WALK_COMPLETED,82 #P,DTLB_LOAD_MISSES:WALK_DURATION,456752586 #P,DTLB_STORE_MISSES:WALK_DURATION,4682
0: 16777216, 25.00, 25.00, 1, 1251465, 1249252, 2499283, 613157, 627068, 1250159, 3079
#P,PAPI_TOT_INS,4405271520 #P,PAPI_TOT_CYC,7108938590 #P,PAPI_REF_CYC,297970830 #P,PAPI_LST_INS,520733311 #P,PAPI_L1_DCM,137242581 #P,PAPI_L2_DCM,84637335 #P,PAPI_L2_DCA,113683170 #P,PAPI_L3_TCM,19363369 #P,PAPI_L3_TCA,85303385 #P,PAPI_L3_LDM,2936401 #P,PAPI_BR_CN,619022912 #P,PAPI_BR_MSP,71200314 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,13536200 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1521384 #P,DTLB_LOAD_MISSES:WALK_DURATION,539935986 #P,DTLB_STORE_MISSES:WALK_DURATION,23589846
0: 16777216, 25.00, 25.00, 12, 1249432, 1250105, 2500455, 604888, 624718, 1249193, 381
#P,PAPI_TOT_INS,4390210565 #P,PAPI_TOT_CYC,7777475715 #P,PAPI_REF_CYC,439675826 #P,PAPI_LST_INS,530525543 #P,PAPI_L1_DCM,146872725 #P,PAPI_L2_DCM,96175168 #P,PAPI_L2_DCA,123578922 #P,PAPI_L3_TCM,20453908 #P,PAPI_L3_TCA,96902874 #P,PAPI_L3_LDM,3144303 #P,PAPI_BR_CN,623462397 #P,PAPI_BR_MSP,71636485 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,14985776 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1128792 #P,DTLB_LOAD_MISSES:WALK_DURATION,550495696 #P,DTLB_STORE_MISSES:WALK_DURATION,18792184
0: 16777216, 25.00, 25.00, 24, 1250193, 1249120, 2500679, 605517, 623676, 1249853, 422
#P,PAPI_TOT_INS,4381866339 #P,PAPI_TOT_CYC,16818903927 #P,PAPI_REF_CYC,947486270 #P,PAPI_LST_INS,503953398 #P,PAPI_L1_DCM,144806635 #P,PAPI_L2_DCM,94728162 #P,PAPI_L2_DCA,122403993 #P,PAPI_L3_TCM,25668389 #P,PAPI_L3_TCA,95819278 #P,PAPI_L3_LDM,3689274 #P,PAPI_BR_CN,603354944 #P,PAPI_BR_MSP,69085362 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,15030675 #P,DTLB_STORE_MISSES:WALK_COMPLETED,1494704 #P,DTLB_LOAD_MISSES:WALK_DURATION,571811345 #P,DTLB_STORE_MISSES:WALK_DURATION,24377927


==> figs-uit/FINAL/results-x86/GreenBST.x86.csv <==
5000000,1,0,2622.7999999999,61.6903558103,.5616808000,.0182207107,.4177750000,.0024397335,.7745430000,.0040782103,.2040918000,.0019555306,.1588040000,.0014934188,.1183956000,.0003059411,.0872980000,.0043401843,42.4458216000,.6054765322,33.6616539999,19.0249366593
5000000,12,0,282.4000000000,2.0736441353,.6114250000,.0039401776,.4573022000,.0045340158,.7682710000,.0052620528,.2153560001,.0092961551,.1612194000,.0014044927,.1190698000,.0001957038,.0844423999,.0050186751,38.3179706000,.2554577436,41.9986140000,12.3584448455
5000000,24,0,160.4000000000,4.1593268686,.5903307999,.0061743825,.4508028000,.0036276025,.7711260000,.0074759748,.2220848000,.0047296828,.1615898000,.0038569547,.1194068000,.0001827566,.0850514001,.0041414007,39.3276430000,.4322921684,51.5552052000,13.4597056300
5000000,1,50,3031.1999999999,78.1805602436,.6166210000,.0025272119,.2610810000,.0023487443,.7587966000,.0094842553,.2259392000,.0025142195,.1506333999,.0009506313,.1149488000,.0001615549,.0808338000,.0019241101,39.8298668000,.2887690670,15.0129206000,.9533491835
5000000,12,50,381.8000000000,6.1400325731,.5691232001,.0033220776,.2766066000,.0023611649,.7767488000,.0092544097,.2112836000,.0025452308,.1547378000,.0010286884,.1150354000,.0001240967,.0674326000,.0032504615,37.0126046000,.1975235783,16.7670228000,.1930728577
5000000,24,50,410.2000000000,11.4324100696,.2680516000,.0067976319,.2787817999,.0073367363,.7770694000,.0065831983,.2712152000,.0023806301,.1477306000,.0037543707,.1147766000,.0003667424,.0331374000,.0013466625,38.0151622000,.6259291311,16.5875034000,.3840362171


==> figs-uit/FINAL/results-x86/LFBST-8388607.1.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499684, 7486
#P,PAPI_TOT_INS,1612739027 #P,PAPI_TOT_CYC,18050673780 #P,PAPI_REF_CYC,725554549 #P,PAPI_LST_INS,252461388 #P,PAPI_L1_DCM,201309359 #P,PAPI_L2_DCM,157541244 #P,PAPI_L2_DCA,199236182 #P,PAPI_L3_TCM,50770832 #P,PAPI_L3_TCA,157576627 #P,PAPI_L3_LDM,21375374 #P,PAPI_BR_CN,280117597 #P,PAPI_BR_MSP,61703863 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,33995900 #P,DTLB_STORE_MISSES:WALK_COMPLETED,59 #P,DTLB_LOAD_MISSES:WALK_DURATION,1894299514 #P,DTLB_STORE_MISSES:WALK_DURATION,3074
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500599, 999
#P,PAPI_TOT_INS,1632245059 #P,PAPI_TOT_CYC,22418723304 #P,PAPI_REF_CYC,1155088695 #P,PAPI_LST_INS,249182861 #P,PAPI_L1_DCM,230962626 #P,PAPI_L2_DCM,173201377 #P,PAPI_L2_DCA,228341667 #P,PAPI_L3_TCM,51795701 #P,PAPI_L3_TCA,173275320 #P,PAPI_L3_LDM,21465398 #P,PAPI_BR_CN,285462363 #P,PAPI_BR_MSP,61732610 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,66253452 #P,DTLB_STORE_MISSES:WALK_COMPLETED,48 #P,DTLB_LOAD_MISSES:WALK_DURATION,2854362704 #P,DTLB_STORE_MISSES:WALK_DURATION,3242
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2501231, 459
#P,PAPI_TOT_INS,1603483066 #P,PAPI_TOT_CYC,16672441231 #P,PAPI_REF_CYC,938889559 #P,PAPI_LST_INS,239002756 #P,PAPI_L1_DCM,208590371 #P,PAPI_L2_DCM,164246272 #P,PAPI_L2_DCA,206571631 #P,PAPI_L3_TCM,51047413 #P,PAPI_L3_TCA,164312902 #P,PAPI_L3_LDM,20034210 #P,PAPI_BR_CN,272866183 #P,PAPI_BR_MSP,61074193 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,42135831 #P,DTLB_STORE_MISSES:WALK_COMPLETED,54 #P,DTLB_LOAD_MISSES:WALK_DURATION,2074368957 #P,DTLB_STORE_MISSES:WALK_DURATION,1894
0: 16777216, 25.00, 25.00, 1, 1250263, 1249433, 2500304, 626564, 626381, 1250918, 7905
#P,PAPI_TOT_INS,3025073656 #P,PAPI_TOT_CYC,18654602380 #P,PAPI_REF_CYC,758707846 #P,PAPI_LST_INS,316021685 #P,PAPI_L1_DCM,210763001 #P,PAPI_L2_DCM,163683850 #P,PAPI_L2_DCA,208458731 #P,PAPI_L3_TCM,51445724 #P,PAPI_L3_TCA,164300375 #P,PAPI_L3_LDM,21829631 #P,PAPI_BR_CN,308353930 #P,PAPI_BR_MSP,64849273 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,34191264 #P,DTLB_STORE_MISSES:WALK_COMPLETED,46852 #P,DTLB_LOAD_MISSES:WALK_DURATION,2055375367 #P,DTLB_STORE_MISSES:WALK_DURATION,1266731
0: 16777216, 25.00, 25.00, 12, 1252416, 1248771, 2498805, 625455, 624836, 1250510, 739
#P,PAPI_TOT_INS,2909775683 #P,PAPI_TOT_CYC,16130109672 #P,PAPI_REF_CYC,846819585 #P,PAPI_LST_INS,308596567 #P,PAPI_L1_DCM,209910479 #P,PAPI_L2_DCM,163544448 #P,PAPI_L2_DCA,208147297 #P,PAPI_L3_TCM,52276140 #P,PAPI_L3_TCA,164136551 #P,PAPI_L3_LDM,21749198 #P,PAPI_BR_CN,296127215 #P,PAPI_BR_MSP,65539053 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,33179832 #P,DTLB_STORE_MISSES:WALK_COMPLETED,61998 #P,DTLB_LOAD_MISSES:WALK_DURATION,1734420076 #P,DTLB_STORE_MISSES:WALK_DURATION,1530652
0: 16777216, 25.00, 25.00, 24, 1249663, 1248582, 2501747, 624006, 624607, 1250987, 467
#P,PAPI_TOT_INS,2946886439 #P,PAPI_TOT_CYC,17029081772 #P,PAPI_REF_CYC,957473304 #P,PAPI_LST_INS,300034483 #P,PAPI_L1_DCM,216651494 #P,PAPI_L2_DCM,165099517 #P,PAPI_L2_DCA,214590637 #P,PAPI_L3_TCM,53298778 #P,PAPI_L3_TCA,165847185 #P,PAPI_L3_LDM,20668483 #P,PAPI_BR_CN,293801200 #P,PAPI_BR_MSP,64313830 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,40500559 #P,DTLB_STORE_MISSES:WALK_COMPLETED,69518 #P,DTLB_LOAD_MISSES:WALK_DURATION,1909780172 #P,DTLB_STORE_MISSES:WALK_DURATION,1628304


==> figs-uit/FINAL/results-x86/LFBST-8388607.2.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2500545, 7557
#P,PAPI_TOT_INS,1612339313 #P,PAPI_TOT_CYC,18224004746 #P,PAPI_REF_CYC,731997373 #P,PAPI_LST_INS,252576916 #P,PAPI_L1_DCM,203036045 #P,PAPI_L2_DCM,159628830 #P,PAPI_L2_DCA,200275645 #P,PAPI_L3_TCM,50767630 #P,PAPI_L3_TCA,159652221 #P,PAPI_L3_LDM,21351787 #P,PAPI_BR_CN,279326544 #P,PAPI_BR_MSP,62421252 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,33931490 #P,DTLB_STORE_MISSES:WALK_COMPLETED,76 #P,DTLB_LOAD_MISSES:WALK_DURATION,1961807518 #P,DTLB_STORE_MISSES:WALK_DURATION,2991
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2501247, 788
#P,PAPI_TOT_INS,1621523739 #P,PAPI_TOT_CYC,17379506653 #P,PAPI_REF_CYC,910626088 #P,PAPI_LST_INS,249450088 #P,PAPI_L1_DCM,230157558 #P,PAPI_L2_DCM,173136786 #P,PAPI_L2_DCA,228141746 #P,PAPI_L3_TCM,52731195 #P,PAPI_L3_TCA,173196589 #P,PAPI_L3_LDM,21644356 #P,PAPI_BR_CN,279597957 #P,PAPI_BR_MSP,60733657 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,65985418 #P,DTLB_STORE_MISSES:WALK_COMPLETED,16 #P,DTLB_LOAD_MISSES:WALK_DURATION,2785625576 #P,DTLB_STORE_MISSES:WALK_DURATION,1203
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2499341, 469
#P,PAPI_TOT_INS,1618513059 #P,PAPI_TOT_CYC,17539361506 #P,PAPI_REF_CYC,989618375 #P,PAPI_LST_INS,247261205 #P,PAPI_L1_DCM,228323248 #P,PAPI_L2_DCM,174340936 #P,PAPI_L2_DCA,225527804 #P,PAPI_L3_TCM,51855483 #P,PAPI_L3_TCA,174404031 #P,PAPI_L3_LDM,20628924 #P,PAPI_BR_CN,277670688 #P,PAPI_BR_MSP,60170420 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,66055197 #P,DTLB_STORE_MISSES:WALK_COMPLETED,86 #P,DTLB_LOAD_MISSES:WALK_DURATION,2785467379 #P,DTLB_STORE_MISSES:WALK_DURATION,3239
0: 16777216, 25.00, 25.00, 1, 1250803, 1249680, 2499517, 623834, 624173, 1249484, 7927
#P,PAPI_TOT_INS,3003400474 #P,PAPI_TOT_CYC,18721269155 #P,PAPI_REF_CYC,758499097 #P,PAPI_LST_INS,313393562 #P,PAPI_L1_DCM,213045734 #P,PAPI_L2_DCM,162100416 #P,PAPI_L2_DCA,210946094 #P,PAPI_L3_TCM,51919573 #P,PAPI_L3_TCA,162637427 #P,PAPI_L3_LDM,21780863 #P,PAPI_BR_CN,306439037 #P,PAPI_BR_MSP,64272321 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,36915850 #P,DTLB_STORE_MISSES:WALK_COMPLETED,46086 #P,DTLB_LOAD_MISSES:WALK_DURATION,2025719567 #P,DTLB_STORE_MISSES:WALK_DURATION,1331631
0: 16777216, 25.00, 25.00, 12, 1250934, 1249825, 2499233, 624853, 624919, 1248436, 761
#P,PAPI_TOT_INS,2918706201 #P,PAPI_TOT_CYC,16275587404 #P,PAPI_REF_CYC,863059159 #P,PAPI_LST_INS,310172930 #P,PAPI_L1_DCM,212592001 #P,PAPI_L2_DCM,165987160 #P,PAPI_L2_DCA,211516434 #P,PAPI_L3_TCM,52392127 #P,PAPI_L3_TCA,166595418 #P,PAPI_L3_LDM,21845295 #P,PAPI_BR_CN,298092399 #P,PAPI_BR_MSP,66095484 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,36556256 #P,DTLB_STORE_MISSES:WALK_COMPLETED,61321 #P,DTLB_LOAD_MISSES:WALK_DURATION,1858047239 #P,DTLB_STORE_MISSES:WALK_DURATION,1494805
0: 16777216, 25.00, 25.00, 24, 1249374, 1251776, 2498842, 625087, 626447, 1248258, 487
#P,PAPI_TOT_INS,2890567962 #P,PAPI_TOT_CYC,17194579759 #P,PAPI_REF_CYC,969485210 #P,PAPI_LST_INS,297171939 #P,PAPI_L1_DCM,213034793 #P,PAPI_L2_DCM,165725491 #P,PAPI_L2_DCA,211358762 #P,PAPI_L3_TCM,53911982 #P,PAPI_L3_TCA,166554053 #P,PAPI_L3_LDM,20792847 #P,PAPI_BR_CN,286126651 #P,PAPI_BR_MSP,64889497 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,37411004 #P,DTLB_STORE_MISSES:WALK_COMPLETED,69365 #P,DTLB_LOAD_MISSES:WALK_DURATION,1886842723 #P,DTLB_STORE_MISSES:WALK_DURATION,1585318


==> figs-uit/FINAL/results-x86/LFBST-8388607.3.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499429, 7589
#P,PAPI_TOT_INS,1651090794 #P,PAPI_TOT_CYC,18227442025 #P,PAPI_REF_CYC,732263276 #P,PAPI_LST_INS,258196065 #P,PAPI_L1_DCM,203963290 #P,PAPI_L2_DCM,159416678 #P,PAPI_L2_DCA,199976763 #P,PAPI_L3_TCM,50859198 #P,PAPI_L3_TCA,159444904 #P,PAPI_L3_LDM,21496662 #P,PAPI_BR_CN,287982784 #P,PAPI_BR_MSP,61370769 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,33258774 #P,DTLB_STORE_MISSES:WALK_COMPLETED,82 #P,DTLB_LOAD_MISSES:WALK_DURATION,1912424378 #P,DTLB_STORE_MISSES:WALK_DURATION,4261
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2500610, 738
#P,PAPI_TOT_INS,1630747658 #P,PAPI_TOT_CYC,16187684243 #P,PAPI_REF_CYC,852334043 #P,PAPI_LST_INS,257279399 #P,PAPI_L1_DCM,210024425 #P,PAPI_L2_DCM,166822443 #P,PAPI_L2_DCA,208434742 #P,PAPI_L3_TCM,50606720 #P,PAPI_L3_TCA,166882730 #P,PAPI_L3_LDM,21330879 #P,PAPI_BR_CN,286103983 #P,PAPI_BR_MSP,61747581 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,44997480 #P,DTLB_STORE_MISSES:WALK_COMPLETED,16 #P,DTLB_LOAD_MISSES:WALK_DURATION,2192302727 #P,DTLB_STORE_MISSES:WALK_DURATION,1464
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500730, 472
#P,PAPI_TOT_INS,1611619894 #P,PAPI_TOT_CYC,17475154392 #P,PAPI_REF_CYC,986608405 #P,PAPI_LST_INS,245528905 #P,PAPI_L1_DCM,229013998 #P,PAPI_L2_DCM,171556386 #P,PAPI_L2_DCA,226495375 #P,PAPI_L3_TCM,51472353 #P,PAPI_L3_TCA,171616150 #P,PAPI_L3_LDM,20445550 #P,PAPI_BR_CN,275948044 #P,PAPI_BR_MSP,60737939 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,66167453 #P,DTLB_STORE_MISSES:WALK_COMPLETED,74 #P,DTLB_LOAD_MISSES:WALK_DURATION,2762454556 #P,DTLB_STORE_MISSES:WALK_DURATION,2995
0: 16777216, 25.00, 25.00, 1, 1250454, 1250430, 2499116, 626491, 626475, 1249780, 8551
#P,PAPI_TOT_INS,2903114213 #P,PAPI_TOT_CYC,20242096897 #P,PAPI_REF_CYC,822363105 #P,PAPI_LST_INS,307305396 #P,PAPI_L1_DCM,241973660 #P,PAPI_L2_DCM,177026065 #P,PAPI_L2_DCA,239959708 #P,PAPI_L3_TCM,51538953 #P,PAPI_L3_TCA,177552936 #P,PAPI_L3_LDM,21959665 #P,PAPI_BR_CN,295215916 #P,PAPI_BR_MSP,65264070 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,67355931 #P,DTLB_STORE_MISSES:WALK_COMPLETED,49158 #P,DTLB_LOAD_MISSES:WALK_DURATION,3172577689 #P,DTLB_STORE_MISSES:WALK_DURATION,1326456
0: 16777216, 25.00, 25.00, 12, 1249605, 1248389, 2501998, 624120, 624536, 1250071, 759
#P,PAPI_TOT_INS,2921305997 #P,PAPI_TOT_CYC,16590365762 #P,PAPI_REF_CYC,871379685 #P,PAPI_LST_INS,311394357 #P,PAPI_L1_DCM,214195033 #P,PAPI_L2_DCM,169065039 #P,PAPI_L2_DCA,212635198 #P,PAPI_L3_TCM,52721235 #P,PAPI_L3_TCA,169634294 #P,PAPI_L3_LDM,22052584 #P,PAPI_BR_CN,298539274 #P,PAPI_BR_MSP,65761664 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,38003142 #P,DTLB_STORE_MISSES:WALK_COMPLETED,58970 #P,DTLB_LOAD_MISSES:WALK_DURATION,2017326014 #P,DTLB_STORE_MISSES:WALK_DURATION,1471327
0: 16777216, 25.00, 25.00, 24, 1250196, 1250630, 2499166, 625186, 625181, 1248881, 469
#P,PAPI_TOT_INS,2961524020 #P,PAPI_TOT_CYC,17097117799 #P,PAPI_REF_CYC,963568794 #P,PAPI_LST_INS,302053707 #P,PAPI_L1_DCM,215032342 #P,PAPI_L2_DCM,171081253 #P,PAPI_L2_DCA,214226524 #P,PAPI_L3_TCM,53368106 #P,PAPI_L3_TCA,171736308 #P,PAPI_L3_LDM,20895735 #P,PAPI_BR_CN,295359104 #P,PAPI_BR_MSP,64190412 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,37005565 #P,DTLB_STORE_MISSES:WALK_COMPLETED,69023 #P,DTLB_LOAD_MISSES:WALK_DURATION,2002543536 #P,DTLB_STORE_MISSES:WALK_DURATION,1623212


==> figs-uit/FINAL/results-x86/LFBST-8388607.4.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2499645, 7730
#P,PAPI_TOT_INS,1599187033 #P,PAPI_TOT_CYC,18307101885 #P,PAPI_REF_CYC,746328767 #P,PAPI_LST_INS,251446516 #P,PAPI_L1_DCM,209629050 #P,PAPI_L2_DCM,160668444 #P,PAPI_L2_DCA,205285498 #P,PAPI_L3_TCM,50672175 #P,PAPI_L3_TCA,160708167 #P,PAPI_L3_LDM,21496416 #P,PAPI_BR_CN,278215628 #P,PAPI_BR_MSP,61493979 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,38527866 #P,DTLB_STORE_MISSES:WALK_COMPLETED,23 #P,DTLB_LOAD_MISSES:WALK_DURATION,2091895590 #P,DTLB_STORE_MISSES:WALK_DURATION,1475
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2499648, 971
#P,PAPI_TOT_INS,1651939448 #P,PAPI_TOT_CYC,21512049764 #P,PAPI_REF_CYC,1111396226 #P,PAPI_LST_INS,251399596 #P,PAPI_L1_DCM,210112057 #P,PAPI_L2_DCM,165175640 #P,PAPI_L2_DCA,208000699 #P,PAPI_L3_TCM,52037477 #P,PAPI_L3_TCA,165257802 #P,PAPI_L3_LDM,21205585 #P,PAPI_BR_CN,287362966 #P,PAPI_BR_MSP,61324919 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,41723709 #P,DTLB_STORE_MISSES:WALK_COMPLETED,32 #P,DTLB_LOAD_MISSES:WALK_DURATION,2107612226 #P,DTLB_STORE_MISSES:WALK_DURATION,1527
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2500287, 471
#P,PAPI_TOT_INS,1650238098 #P,PAPI_TOT_CYC,17460568141 #P,PAPI_REF_CYC,983902195 #P,PAPI_LST_INS,251482810 #P,PAPI_L1_DCM,233261365 #P,PAPI_L2_DCM,172293482 #P,PAPI_L2_DCA,229306846 #P,PAPI_L3_TCM,48837831 #P,PAPI_L3_TCA,172361374 #P,PAPI_L3_LDM,19401900 #P,PAPI_BR_CN,284604859 #P,PAPI_BR_MSP,60893252 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,66070247 #P,DTLB_STORE_MISSES:WALK_COMPLETED,82 #P,DTLB_LOAD_MISSES:WALK_DURATION,2788610235 #P,DTLB_STORE_MISSES:WALK_DURATION,2968
0: 16777216, 25.00, 25.00, 1, 1249626, 1249484, 2500890, 627556, 627214, 1250997, 8782
#P,PAPI_TOT_INS,3009771420 #P,PAPI_TOT_CYC,20670570232 #P,PAPI_REF_CYC,830455625 #P,PAPI_LST_INS,316544529 #P,PAPI_L1_DCM,244058007 #P,PAPI_L2_DCM,175286351 #P,PAPI_L2_DCA,242549668 #P,PAPI_L3_TCM,52199819 #P,PAPI_L3_TCA,175853832 #P,PAPI_L3_LDM,22246819 #P,PAPI_BR_CN,306866962 #P,PAPI_BR_MSP,65173387 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,67750328 #P,DTLB_STORE_MISSES:WALK_COMPLETED,46669 #P,DTLB_LOAD_MISSES:WALK_DURATION,3206389026 #P,DTLB_STORE_MISSES:WALK_DURATION,1555382
0: 16777216, 25.00, 25.00, 12, 1250649, 1250170, 2499173, 625214, 625250, 1250383, 745
#P,PAPI_TOT_INS,2948235290 #P,PAPI_TOT_CYC,16259547216 #P,PAPI_REF_CYC,854686924 #P,PAPI_LST_INS,314197770 #P,PAPI_L1_DCM,209456709 #P,PAPI_L2_DCM,164242819 #P,PAPI_L2_DCA,208516546 #P,PAPI_L3_TCM,52908695 #P,PAPI_L3_TCA,164850414 #P,PAPI_L3_LDM,22140638 #P,PAPI_BR_CN,301723216 #P,PAPI_BR_MSP,65469708 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,31482180 #P,DTLB_STORE_MISSES:WALK_COMPLETED,62354 #P,DTLB_LOAD_MISSES:WALK_DURATION,1711002711 #P,DTLB_STORE_MISSES:WALK_DURATION,1484573
0: 16777216, 25.00, 25.00, 24, 1250216, 1250205, 2499571, 625859, 624514, 1249411, 474
#P,PAPI_TOT_INS,2895499160 #P,PAPI_TOT_CYC,17410374078 #P,PAPI_REF_CYC,973699846 #P,PAPI_LST_INS,297546192 #P,PAPI_L1_DCM,219057030 #P,PAPI_L2_DCM,169057924 #P,PAPI_L2_DCA,216051157 #P,PAPI_L3_TCM,53535167 #P,PAPI_L3_TCA,169789715 #P,PAPI_L3_LDM,20952010 #P,PAPI_BR_CN,289100868 #P,PAPI_BR_MSP,64505927 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,43419434 #P,DTLB_STORE_MISSES:WALK_COMPLETED,69519 #P,DTLB_LOAD_MISSES:WALK_DURATION,2121022994 #P,DTLB_STORE_MISSES:WALK_DURATION,1648388


==> figs-uit/FINAL/results-x86/LFBST-8388607.5.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 2497825, 7602
#P,PAPI_TOT_INS,1619579444 #P,PAPI_TOT_CYC,18008196311 #P,PAPI_REF_CYC,733890343 #P,PAPI_LST_INS,254066630 #P,PAPI_L1_DCM,202518631 #P,PAPI_L2_DCM,161514821 #P,PAPI_L2_DCA,199692510 #P,PAPI_L3_TCM,51174227 #P,PAPI_L3_TCA,161537717 #P,PAPI_L3_LDM,21587714 #P,PAPI_BR_CN,282209791 #P,PAPI_BR_MSP,61427833 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,30887234 #P,DTLB_STORE_MISSES:WALK_COMPLETED,4589 #P,DTLB_LOAD_MISSES:WALK_DURATION,1886449218 #P,DTLB_STORE_MISSES:WALK_DURATION,50419
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 2499513, 728
#P,PAPI_TOT_INS,1593604739 #P,PAPI_TOT_CYC,15855422190 #P,PAPI_REF_CYC,841188143 #P,PAPI_LST_INS,249809485 #P,PAPI_L1_DCM,201600345 #P,PAPI_L2_DCM,159050681 #P,PAPI_L2_DCA,199778019 #P,PAPI_L3_TCM,52899696 #P,PAPI_L3_TCA,159119636 #P,PAPI_L3_LDM,21975020 #P,PAPI_BR_CN,277518126 #P,PAPI_BR_MSP,62070436 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,33808809 #P,DTLB_STORE_MISSES:WALK_COMPLETED,46 #P,DTLB_LOAD_MISSES:WALK_DURATION,1732636905 #P,DTLB_STORE_MISSES:WALK_DURATION,1891
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 2499956, 445
#P,PAPI_TOT_INS,1618590345 #P,PAPI_TOT_CYC,16170996422 #P,PAPI_REF_CYC,915056540 #P,PAPI_LST_INS,239641427 #P,PAPI_L1_DCM,200768345 #P,PAPI_L2_DCM,160897066 #P,PAPI_L2_DCA,199184250 #P,PAPI_L3_TCM,51158988 #P,PAPI_L3_TCA,160966411 #P,PAPI_L3_LDM,19823275 #P,PAPI_BR_CN,275834200 #P,PAPI_BR_MSP,60619904 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,32768415 #P,DTLB_STORE_MISSES:WALK_COMPLETED,80 #P,DTLB_LOAD_MISSES:WALK_DURATION,1763749744 #P,DTLB_STORE_MISSES:WALK_DURATION,1575
0: 16777216, 25.00, 25.00, 1, 1249414, 1251229, 2499357, 625447, 626057, 1250294, 7907
#P,PAPI_TOT_INS,2951330159 #P,PAPI_TOT_CYC,18666076467 #P,PAPI_REF_CYC,758993959 #P,PAPI_LST_INS,310238815 #P,PAPI_L1_DCM,211358758 #P,PAPI_L2_DCM,164648294 #P,PAPI_L2_DCA,209175688 #P,PAPI_L3_TCM,51438781 #P,PAPI_L3_TCA,165217592 #P,PAPI_L3_LDM,21766307 #P,PAPI_BR_CN,299871460 #P,PAPI_BR_MSP,64848949 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,34810469 #P,DTLB_STORE_MISSES:WALK_COMPLETED,43826 #P,DTLB_LOAD_MISSES:WALK_DURATION,2061662777 #P,DTLB_STORE_MISSES:WALK_DURATION,1292894
0: 16777216, 25.00, 25.00, 12, 1251440, 1249535, 2499017, 625701, 624827, 1249184, 976
#P,PAPI_TOT_INS,3013307399 #P,PAPI_TOT_CYC,21654955876 #P,PAPI_REF_CYC,1119184892 #P,PAPI_LST_INS,308860259 #P,PAPI_L1_DCM,208654369 #P,PAPI_L2_DCM,165256235 #P,PAPI_L2_DCA,206774666 #P,PAPI_L3_TCM,53739611 #P,PAPI_L3_TCA,165940491 #P,PAPI_L3_LDM,21893837 #P,PAPI_BR_CN,306578715 #P,PAPI_BR_MSP,64899058 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,30421459 #P,DTLB_STORE_MISSES:WALK_COMPLETED,61067 #P,DTLB_LOAD_MISSES:WALK_DURATION,1752547243 #P,DTLB_STORE_MISSES:WALK_DURATION,1515495
0: 16777216, 25.00, 25.00, 24, 1250421, 1248689, 2500882, 624655, 624294, 1249819, 466
#P,PAPI_TOT_INS,2944883297 #P,PAPI_TOT_CYC,17143120974 #P,PAPI_REF_CYC,965894074 #P,PAPI_LST_INS,301015079 #P,PAPI_L1_DCM,216100361 #P,PAPI_L2_DCM,172105111 #P,PAPI_L2_DCA,214610517 #P,PAPI_L3_TCM,53242074 #P,PAPI_L3_TCA,172742402 #P,PAPI_L3_LDM,20913695 #P,PAPI_BR_CN,294646255 #P,PAPI_BR_MSP,65065074 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,38475244 #P,DTLB_STORE_MISSES:WALK_COMPLETED,68698 #P,DTLB_LOAD_MISSES:WALK_DURATION,2064658862 #P,DTLB_STORE_MISSES:WALK_DURATION,1582537


==> figs-uit/FINAL/results-x86/LFBST.x86.csv <==
5000000,1,0,7592.8000000000,88.8971315622,.0891380000,.0012644761,.8044000000,.0170977191,.7952850000,.0096179415,.3182528001,.0025966324,.4220676000,.0014478604,.2191104000,.0039433107,.1073078000,.0040724071,57.2821006000,2.5533018977,43.7075466000,20.2811298466
5000000,12,0,844.8000000000,130.3637219474,.0888296000,.0132279136,.8617306001,.0584934269,.7816048000,.0210224903,.3107932000,.0134524979,.4138616000,.0053156655,.2172728000,.0038382938,.1260568000,.0241403417,47.1560896000,4.2268659322,64.6113226000,20.5010724424
5000000,24,0,463.2000000000,11.4105214604,.0950564000,.0032653024,.8988458000,.0417872109,.7769452000,.0241385397,.3018198000,.0132241975,.3944498000,.0044555134,.2188708000,.0037332023,.1420178000,.0237084394,45.8360382000,5.4465994642,33.8184920000,8.1543016776
5000000,1,50,8214.4000000000,420.8001901140,.1539456000,.0087635152,.7172838000,.0570970673,.7602396000,.0288576437,.3061610000,.0120988759,.4238502000,.0027366950,.2139516000,.0047300211,.1282068000,.0253886076,53.7283248000,6.2690235519,29.1486856000,2.5885537432
5000000,12,50,796.0000000000,101.0494928240,.1712564000,.0180560045,.6791336000,.0084463364,.7904878000,.0063427911,.3177142000,.0051727362,.4154328000,.0045960308,.2184002000,.0041888184,.1059766000,.0153473841,53.6281467999,2.5663086496,24.5283186000,.4549489625
5000000,24,50,472.6000000001,8.6197447758,.1704936000,.0031150601,.7209962000,.0092464209,.7872996000,.0132000416,.3158680001,.0066425446,.3898357999,.0029804865,.2213938000,.0037121152,.1163483999,.0052119478,50.8432412000,3.0164476220,23.3083882000,.3531573518


==> figs-uit/FINAL/results-x86/citrus-8388607.1.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 7836
#P,PAPI_TOT_INS,2414535617 #P,PAPI_TOT_CYC,18439518683 #P,PAPI_REF_CYC,751877480 #P,PAPI_LST_INS,289622244 #P,PAPI_L1_DCM,229167271 #P,PAPI_L2_DCM,181087004 #P,PAPI_L2_DCA,219074571 #P,PAPI_L3_TCM,59994913 #P,PAPI_L3_TCA,181159690 #P,PAPI_L3_LDM,22210661 #P,PAPI_BR_CN,642685907 #P,PAPI_BR_MSP,57496507 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,33628648 #P,DTLB_STORE_MISSES:WALK_COMPLETED,18200 #P,DTLB_LOAD_MISSES:WALK_DURATION,1991454654 #P,DTLB_STORE_MISSES:WALK_DURATION,2977444
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 648
#P,PAPI_TOT_INS,2369540074 #P,PAPI_TOT_CYC,13688692841 #P,PAPI_REF_CYC,723455178 #P,PAPI_LST_INS,272509027 #P,PAPI_L1_DCM,170698957 #P,PAPI_L2_DCM,134306469 #P,PAPI_L2_DCA,156214680 #P,PAPI_L3_TCM,46390746 #P,PAPI_L3_TCA,134357153 #P,PAPI_L3_LDM,15853923 #P,PAPI_BR_CN,620409577 #P,PAPI_BR_MSP,56377868 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,31866018 #P,DTLB_STORE_MISSES:WALK_COMPLETED,12168 #P,DTLB_LOAD_MISSES:WALK_DURATION,1560698492 #P,DTLB_STORE_MISSES:WALK_DURATION,1399125
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 444
#P,PAPI_TOT_INS,2436834604 #P,PAPI_TOT_CYC,15826818811 #P,PAPI_REF_CYC,892443679 #P,PAPI_LST_INS,279448532 #P,PAPI_L1_DCM,202965119 #P,PAPI_L2_DCM,148723293 #P,PAPI_L2_DCA,188656016 #P,PAPI_L3_TCM,46587829 #P,PAPI_L3_TCA,148796862 #P,PAPI_L3_LDM,15737583 #P,PAPI_BR_CN,634054633 #P,PAPI_BR_MSP,56427703 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,64135767 #P,DTLB_STORE_MISSES:WALK_COMPLETED,11771 #P,DTLB_LOAD_MISSES:WALK_DURATION,2654218808 #P,DTLB_STORE_MISSES:WALK_DURATION,1179108
0: 16777216, 25.00, 25.00, 1, 1249432, 1249337, 2501231, 702888, 549057, 2501231, 8430
#P,PAPI_TOT_INS,3252195610 #P,PAPI_TOT_CYC,19708956689 #P,PAPI_REF_CYC,801175864 #P,PAPI_LST_INS,365977924 #P,PAPI_L1_DCM,238927611 #P,PAPI_L2_DCM,188035881 #P,PAPI_L2_DCA,228521686 #P,PAPI_L3_TCM,63975443 #P,PAPI_L3_TCA,188686338 #P,PAPI_L3_LDM,23648968 #P,PAPI_BR_CN,597243669 #P,PAPI_BR_MSP,63438224 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,33028260 #P,DTLB_STORE_MISSES:WALK_COMPLETED,92921 #P,DTLB_LOAD_MISSES:WALK_DURATION,2062103003 #P,DTLB_STORE_MISSES:WALK_DURATION,3046976
0: 16777216, 25.00, 25.00, 12, 1247953, 1251033, 2501006, 648168, 600753, 2501006, 747
#P,PAPI_TOT_INS,6760117330 #P,PAPI_TOT_CYC,16167554656 #P,PAPI_REF_CYC,850760907 #P,PAPI_LST_INS,732024879 #P,PAPI_L1_DCM,199817675 #P,PAPI_L2_DCM,159268181 #P,PAPI_L2_DCA,181054138 #P,PAPI_L3_TCM,55594739 #P,PAPI_L3_TCA,160010926 #P,PAPI_L3_LDM,18959957 #P,PAPI_BR_CN,1591276210 #P,PAPI_BR_MSP,64519634 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,31725297 #P,DTLB_STORE_MISSES:WALK_COMPLETED,126633 #P,DTLB_LOAD_MISSES:WALK_DURATION,1798568335 #P,DTLB_STORE_MISSES:WALK_DURATION,3096338
0: 16777216, 25.00, 25.00, 24, 1250898, 1248016, 2501078, 570919, 677972, 2501078, 507
#P,PAPI_TOT_INS,8267373181 #P,PAPI_TOT_CYC,18853803021 #P,PAPI_REF_CYC,1053861914 #P,PAPI_LST_INS,875924349 #P,PAPI_L1_DCM,227575770 #P,PAPI_L2_DCM,181088181 #P,PAPI_L2_DCA,204333423 #P,PAPI_L3_TCM,62411958 #P,PAPI_L3_TCA,182038981 #P,PAPI_L3_LDM,18814745 #P,PAPI_BR_CN,2070194591 #P,PAPI_BR_MSP,62960887 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,42825215 #P,DTLB_STORE_MISSES:WALK_COMPLETED,152163 #P,DTLB_LOAD_MISSES:WALK_DURATION,2149627743 #P,DTLB_STORE_MISSES:WALK_DURATION,3613444


==> figs-uit/FINAL/results-x86/citrus-8388607.2.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 7938
#P,PAPI_TOT_INS,2392959514 #P,PAPI_TOT_CYC,18628004945 #P,PAPI_REF_CYC,759330953 #P,PAPI_LST_INS,287187437 #P,PAPI_L1_DCM,230598950 #P,PAPI_L2_DCM,182597240 #P,PAPI_L2_DCA,220997805 #P,PAPI_L3_TCM,59967616 #P,PAPI_L3_TCA,182641842 #P,PAPI_L3_LDM,22207595 #P,PAPI_BR_CN,631602392 #P,PAPI_BR_MSP,57620955 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,37944847 #P,DTLB_STORE_MISSES:WALK_COMPLETED,987 #P,DTLB_LOAD_MISSES:WALK_DURATION,2160257754 #P,DTLB_STORE_MISSES:WALK_DURATION,156227
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 654
#P,PAPI_TOT_INS,2422934879 #P,PAPI_TOT_CYC,13962241053 #P,PAPI_REF_CYC,736328068 #P,PAPI_LST_INS,279073228 #P,PAPI_L1_DCM,173180314 #P,PAPI_L2_DCM,138525696 #P,PAPI_L2_DCA,157592468 #P,PAPI_L3_TCM,48560576 #P,PAPI_L3_TCA,138580626 #P,PAPI_L3_LDM,16671997 #P,PAPI_BR_CN,642792080 #P,PAPI_BR_MSP,57658149 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,28667274 #P,DTLB_STORE_MISSES:WALK_COMPLETED,11371 #P,DTLB_LOAD_MISSES:WALK_DURATION,1565304386 #P,DTLB_STORE_MISSES:WALK_DURATION,1180581
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 412
#P,PAPI_TOT_INS,2385306969 #P,PAPI_TOT_CYC,15001228350 #P,PAPI_REF_CYC,849898115 #P,PAPI_LST_INS,274333829 #P,PAPI_L1_DCM,183787696 #P,PAPI_L2_DCM,146133779 #P,PAPI_L2_DCA,169110539 #P,PAPI_L3_TCM,47549841 #P,PAPI_L3_TCA,146195895 #P,PAPI_L3_LDM,15879244 #P,PAPI_BR_CN,621559498 #P,PAPI_BR_MSP,57605795 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,40050621 #P,DTLB_STORE_MISSES:WALK_COMPLETED,13015 #P,DTLB_LOAD_MISSES:WALK_DURATION,2074793985 #P,DTLB_STORE_MISSES:WALK_DURATION,1346980
0: 16777216, 25.00, 25.00, 1, 1249851, 1251405, 2498744, 691800, 542878, 2498744, 8552
#P,PAPI_TOT_INS,3299040891 #P,PAPI_TOT_CYC,20020236073 #P,PAPI_REF_CYC,808970428 #P,PAPI_LST_INS,369649766 #P,PAPI_L1_DCM,247067929 #P,PAPI_L2_DCM,189301894 #P,PAPI_L2_DCA,235275099 #P,PAPI_L3_TCM,64375790 #P,PAPI_L3_TCA,189975862 #P,PAPI_L3_LDM,23697126 #P,PAPI_BR_CN,612158679 #P,PAPI_BR_MSP,62899908 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,40880576 #P,DTLB_STORE_MISSES:WALK_COMPLETED,100627 #P,DTLB_LOAD_MISSES:WALK_DURATION,2300927439 #P,DTLB_STORE_MISSES:WALK_DURATION,3611576
0: 16777216, 25.00, 25.00, 12, 1249097, 1251202, 2499693, 649904, 600776, 2499693, 770
#P,PAPI_TOT_INS,6504725509 #P,PAPI_TOT_CYC,16715342822 #P,PAPI_REF_CYC,876473262 #P,PAPI_LST_INS,730803329 #P,PAPI_L1_DCM,209701794 #P,PAPI_L2_DCM,164352016 #P,PAPI_L2_DCA,190574426 #P,PAPI_L3_TCM,54689588 #P,PAPI_L3_TCA,165040432 #P,PAPI_L3_LDM,18537363 #P,PAPI_BR_CN,1616308195 #P,PAPI_BR_MSP,64336541 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,42404246 #P,DTLB_STORE_MISSES:WALK_COMPLETED,134176 #P,DTLB_LOAD_MISSES:WALK_DURATION,2152939752 #P,DTLB_STORE_MISSES:WALK_DURATION,3448198
0: 16777216, 25.00, 25.00, 24, 1248578, 1249292, 2502122, 601370, 648039, 2502122, 504
#P,PAPI_TOT_INS,8715275466 #P,PAPI_TOT_CYC,18482843283 #P,PAPI_REF_CYC,1032807800 #P,PAPI_LST_INS,900242855 #P,PAPI_L1_DCM,215702711 #P,PAPI_L2_DCM,172370451 #P,PAPI_L2_DCA,194038651 #P,PAPI_L3_TCM,61893778 #P,PAPI_L3_TCA,173433738 #P,PAPI_L3_LDM,18785456 #P,PAPI_BR_CN,2276495594 #P,PAPI_BR_MSP,62942069 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,34474646 #P,DTLB_STORE_MISSES:WALK_COMPLETED,152545 #P,DTLB_LOAD_MISSES:WALK_DURATION,1823380128 #P,DTLB_STORE_MISSES:WALK_DURATION,3490337


==> figs-uit/FINAL/results-x86/citrus-8388607.3.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 7862
#P,PAPI_TOT_INS,2396199920 #P,PAPI_TOT_CYC,18509025401 #P,PAPI_REF_CYC,754565777 #P,PAPI_LST_INS,288889310 #P,PAPI_L1_DCM,231173019 #P,PAPI_L2_DCM,180831427 #P,PAPI_L2_DCA,221731028 #P,PAPI_L3_TCM,60022759 #P,PAPI_L3_TCA,180858963 #P,PAPI_L3_LDM,22324040 #P,PAPI_BR_CN,633254583 #P,PAPI_BR_MSP,58166787 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,35804232 #P,DTLB_STORE_MISSES:WALK_COMPLETED,15794 #P,DTLB_LOAD_MISSES:WALK_DURATION,2050157299 #P,DTLB_STORE_MISSES:WALK_DURATION,2245141
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 658
#P,PAPI_TOT_INS,2409944644 #P,PAPI_TOT_CYC,14348634774 #P,PAPI_REF_CYC,749092855 #P,PAPI_LST_INS,275999845 #P,PAPI_L1_DCM,181246285 #P,PAPI_L2_DCM,143809797 #P,PAPI_L2_DCA,166180570 #P,PAPI_L3_TCM,47184029 #P,PAPI_L3_TCA,143856663 #P,PAPI_L3_LDM,16135852 #P,PAPI_BR_CN,631609537 #P,PAPI_BR_MSP,58055904 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,37252198 #P,DTLB_STORE_MISSES:WALK_COMPLETED,12256 #P,DTLB_LOAD_MISSES:WALK_DURATION,1896100816 #P,DTLB_STORE_MISSES:WALK_DURATION,1190404
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 450
#P,PAPI_TOT_INS,2477328796 #P,PAPI_TOT_CYC,15030249958 #P,PAPI_REF_CYC,842069471 #P,PAPI_LST_INS,282093341 #P,PAPI_L1_DCM,178475447 #P,PAPI_L2_DCM,141662712 #P,PAPI_L2_DCA,163677483 #P,PAPI_L3_TCM,47139994 #P,PAPI_L3_TCA,141727321 #P,PAPI_L3_LDM,16006701 #P,PAPI_BR_CN,653045374 #P,PAPI_BR_MSP,57677913 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,35031061 #P,DTLB_STORE_MISSES:WALK_COMPLETED,14177 #P,DTLB_LOAD_MISSES:WALK_DURATION,1904371979 #P,DTLB_STORE_MISSES:WALK_DURATION,1504065
0: 16777216, 25.00, 25.00, 1, 1249725, 1251329, 2498946, 701545, 548546, 2498946, 9988
#P,PAPI_TOT_INS,3266365901 #P,PAPI_TOT_CYC,21813510459 #P,PAPI_REF_CYC,884381032 #P,PAPI_LST_INS,371687153 #P,PAPI_L1_DCM,246367841 #P,PAPI_L2_DCM,188254630 #P,PAPI_L2_DCA,237299425 #P,PAPI_L3_TCM,67219724 #P,PAPI_L3_TCA,189188505 #P,PAPI_L3_LDM,24657117 #P,PAPI_BR_CN,604254136 #P,PAPI_BR_MSP,63251402 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,37217952 #P,DTLB_STORE_MISSES:WALK_COMPLETED,87583 #P,DTLB_LOAD_MISSES:WALK_DURATION,2249205505 #P,DTLB_STORE_MISSES:WALK_DURATION,2533368
0: 16777216, 25.00, 25.00, 12, 1249858, 1250961, 2499173, 543546, 706487, 2499173, 760
#P,PAPI_TOT_INS,6772022977 #P,PAPI_TOT_CYC,16529618219 #P,PAPI_REF_CYC,867470800 #P,PAPI_LST_INS,760542174 #P,PAPI_L1_DCM,206944971 #P,PAPI_L2_DCM,163642025 #P,PAPI_L2_DCA,187704529 #P,PAPI_L3_TCM,53783515 #P,PAPI_L3_TCA,164387934 #P,PAPI_L3_LDM,18403846 #P,PAPI_BR_CN,1708885769 #P,PAPI_BR_MSP,64208774 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,39887619 #P,DTLB_STORE_MISSES:WALK_COMPLETED,116713 #P,DTLB_LOAD_MISSES:WALK_DURATION,2089845319 #P,DTLB_STORE_MISSES:WALK_DURATION,2836180
0: 16777216, 25.00, 25.00, 24, 1248593, 1250105, 2501294, 543063, 705395, 2501294, 513
#P,PAPI_TOT_INS,8481831796 #P,PAPI_TOT_CYC,19063168340 #P,PAPI_REF_CYC,1061162581 #P,PAPI_LST_INS,939007729 #P,PAPI_L1_DCM,227957706 #P,PAPI_L2_DCM,180542401 #P,PAPI_L2_DCA,204586821 #P,PAPI_L3_TCM,62048630 #P,PAPI_L3_TCA,181584907 #P,PAPI_L3_LDM,18874622 #P,PAPI_BR_CN,2181360593 #P,PAPI_BR_MSP,62696963 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,44456867 #P,DTLB_STORE_MISSES:WALK_COMPLETED,146252 #P,DTLB_LOAD_MISSES:WALK_DURATION,2200236523 #P,DTLB_STORE_MISSES:WALK_DURATION,3270400


==> figs-uit/FINAL/results-x86/citrus-8388607.4.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 9613
#P,PAPI_TOT_INS,2472199742 #P,PAPI_TOT_CYC,20846991650 #P,PAPI_REF_CYC,848250696 #P,PAPI_LST_INS,298939915 #P,PAPI_L1_DCM,233128609 #P,PAPI_L2_DCM,181637012 #P,PAPI_L2_DCA,221041861 #P,PAPI_L3_TCM,64880747 #P,PAPI_L3_TCA,181773984 #P,PAPI_L3_LDM,24069964 #P,PAPI_BR_CN,664497330 #P,PAPI_BR_MSP,57048674 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,34075158 #P,DTLB_STORE_MISSES:WALK_COMPLETED,4312 #P,DTLB_LOAD_MISSES:WALK_DURATION,2049883662 #P,DTLB_STORE_MISSES:WALK_DURATION,715201
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 659
#P,PAPI_TOT_INS,2439855582 #P,PAPI_TOT_CYC,14094934273 #P,PAPI_REF_CYC,754827890 #P,PAPI_LST_INS,278738764 #P,PAPI_L1_DCM,175362454 #P,PAPI_L2_DCM,137879365 #P,PAPI_L2_DCA,159641937 #P,PAPI_L3_TCM,48831435 #P,PAPI_L3_TCA,137938062 #P,PAPI_L3_LDM,16673959 #P,PAPI_BR_CN,640902144 #P,PAPI_BR_MSP,56232090 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,33207289 #P,DTLB_STORE_MISSES:WALK_COMPLETED,9706 #P,DTLB_LOAD_MISSES:WALK_DURATION,1636474570 #P,DTLB_STORE_MISSES:WALK_DURATION,973928
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 414
#P,PAPI_TOT_INS,2525999108 #P,PAPI_TOT_CYC,14883063910 #P,PAPI_REF_CYC,844604265 #P,PAPI_LST_INS,284733066 #P,PAPI_L1_DCM,171816547 #P,PAPI_L2_DCM,139436459 #P,PAPI_L2_DCA,157770318 #P,PAPI_L3_TCM,48180578 #P,PAPI_L3_TCA,139495921 #P,PAPI_L3_LDM,16093335 #P,PAPI_BR_CN,668168772 #P,PAPI_BR_MSP,56480127 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,29693645 #P,DTLB_STORE_MISSES:WALK_COMPLETED,10932 #P,DTLB_LOAD_MISSES:WALK_DURATION,1621647597 #P,DTLB_STORE_MISSES:WALK_DURATION,1249297
0: 16777216, 25.00, 25.00, 1, 1249679, 1250231, 2500090, 704577, 551525, 2500090, 8477
#P,PAPI_TOT_INS,3325593150 #P,PAPI_TOT_CYC,19792229538 #P,PAPI_REF_CYC,806021166 #P,PAPI_LST_INS,375509660 #P,PAPI_L1_DCM,245227541 #P,PAPI_L2_DCM,189433052 #P,PAPI_L2_DCA,232202731 #P,PAPI_L3_TCM,64060921 #P,PAPI_L3_TCA,190030387 #P,PAPI_L3_LDM,23558945 #P,PAPI_BR_CN,619197299 #P,PAPI_BR_MSP,62947366 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,36035931 #P,DTLB_STORE_MISSES:WALK_COMPLETED,98098 #P,DTLB_LOAD_MISSES:WALK_DURATION,2172287264 #P,DTLB_STORE_MISSES:WALK_DURATION,3631691
0: 16777216, 25.00, 25.00, 12, 1251202, 1249706, 2499084, 550825, 698704, 2499084, 761
#P,PAPI_TOT_INS,8604848071 #P,PAPI_TOT_CYC,16354951371 #P,PAPI_REF_CYC,849144006 #P,PAPI_LST_INS,955065933 #P,PAPI_L1_DCM,204772770 #P,PAPI_L2_DCM,161514758 #P,PAPI_L2_DCA,186140197 #P,PAPI_L3_TCM,49931346 #P,PAPI_L3_TCA,162339602 #P,PAPI_L3_LDM,16990957 #P,PAPI_BR_CN,2255996107 #P,PAPI_BR_MSP,63789024 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,37187078 #P,DTLB_STORE_MISSES:WALK_COMPLETED,135894 #P,DTLB_LOAD_MISSES:WALK_DURATION,1946278433 #P,DTLB_STORE_MISSES:WALK_DURATION,3385959
0: 16777216, 25.00, 25.00, 24, 1249755, 1250398, 2499839, 621088, 628517, 2499839, 450
#P,PAPI_TOT_INS,7309743067 #P,PAPI_TOT_CYC,17711989904 #P,PAPI_REF_CYC,992526984 #P,PAPI_LST_INS,753520375 #P,PAPI_L1_DCM,216060846 #P,PAPI_L2_DCM,171867037 #P,PAPI_L2_DCA,195230415 #P,PAPI_L3_TCM,61176880 #P,PAPI_L3_TCA,172960386 #P,PAPI_L3_LDM,17671813 #P,PAPI_BR_CN,1767511454 #P,PAPI_BR_MSP,62399509 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,36586546 #P,DTLB_STORE_MISSES:WALK_COMPLETED,151333 #P,DTLB_LOAD_MISSES:WALK_DURATION,1857923801 #P,DTLB_STORE_MISSES:WALK_DURATION,3428476


==> figs-uit/FINAL/results-x86/citrus-8388607.5.dat <==
0: 16777216, 0.00, 0.00, 1, 0, 0, 5000000, 0, 0, 5000000, 7761
#P,PAPI_TOT_INS,2400334985 #P,PAPI_TOT_CYC,18472033687 #P,PAPI_REF_CYC,742669799 #P,PAPI_LST_INS,288739986 #P,PAPI_L1_DCM,228619825 #P,PAPI_L2_DCM,181766414 #P,PAPI_L2_DCA,219576281 #P,PAPI_L3_TCM,59827916 #P,PAPI_L3_TCA,181796849 #P,PAPI_L3_LDM,22262982 #P,PAPI_BR_CN,636550769 #P,PAPI_BR_MSP,58992765 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,31355313 #P,DTLB_STORE_MISSES:WALK_COMPLETED,6434 #P,DTLB_LOAD_MISSES:WALK_DURATION,1936496128 #P,DTLB_STORE_MISSES:WALK_DURATION,1127935
0: 16777216, 0.00, 0.00, 12, 0, 0, 4999992, 0, 0, 4999992, 655
#P,PAPI_TOT_INS,2352847346 #P,PAPI_TOT_CYC,13570441630 #P,PAPI_REF_CYC,722619315 #P,PAPI_LST_INS,271262139 #P,PAPI_L1_DCM,172940610 #P,PAPI_L2_DCM,136893853 #P,PAPI_L2_DCA,160158644 #P,PAPI_L3_TCM,40860685 #P,PAPI_L3_TCA,136936429 #P,PAPI_L3_LDM,13855632 #P,PAPI_BR_CN,614037661 #P,PAPI_BR_MSP,56936633 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,33696332 #P,DTLB_STORE_MISSES:WALK_COMPLETED,10622 #P,DTLB_LOAD_MISSES:WALK_DURATION,1762066513 #P,DTLB_STORE_MISSES:WALK_DURATION,1188707
0: 16777216, 0.00, 0.00, 24, 0, 0, 4999992, 0, 0, 4999992, 413
#P,PAPI_TOT_INS,2383245898 #P,PAPI_TOT_CYC,14889968972 #P,PAPI_REF_CYC,842500271 #P,PAPI_LST_INS,273160316 #P,PAPI_L1_DCM,180912279 #P,PAPI_L2_DCM,140644412 #P,PAPI_L2_DCA,166990440 #P,PAPI_L3_TCM,46863844 #P,PAPI_L3_TCA,140715536 #P,PAPI_L3_LDM,15602014 #P,PAPI_BR_CN,620447229 #P,PAPI_BR_MSP,57234664 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,40939986 #P,DTLB_STORE_MISSES:WALK_COMPLETED,10417 #P,DTLB_LOAD_MISSES:WALK_DURATION,1965060333 #P,DTLB_STORE_MISSES:WALK_DURATION,1103491
0: 16777216, 25.00, 25.00, 1, 1249509, 1249557, 2500934, 701732, 549075, 2500934, 10209
#P,PAPI_TOT_INS,3262144547 #P,PAPI_TOT_CYC,22097779366 #P,PAPI_REF_CYC,894880729 #P,PAPI_LST_INS,371764161 #P,PAPI_L1_DCM,252232245 #P,PAPI_L2_DCM,192664233 #P,PAPI_L2_DCA,241668451 #P,PAPI_L3_TCM,66879130 #P,PAPI_L3_TCA,193616831 #P,PAPI_L3_LDM,24834205 #P,PAPI_BR_CN,605010446 #P,PAPI_BR_MSP,63599728 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,44189301 #P,DTLB_STORE_MISSES:WALK_COMPLETED,85342 #P,DTLB_LOAD_MISSES:WALK_DURATION,2571830832 #P,DTLB_STORE_MISSES:WALK_DURATION,2253642
0: 16777216, 25.00, 25.00, 12, 1250042, 1250098, 2499852, 597277, 653482, 2499852, 734
#P,PAPI_TOT_INS,6719761688 #P,PAPI_TOT_CYC,16036858728 #P,PAPI_REF_CYC,837067848 #P,PAPI_LST_INS,757623074 #P,PAPI_L1_DCM,197890207 #P,PAPI_L2_DCM,159425550 #P,PAPI_L2_DCA,179015987 #P,PAPI_L3_TCM,53508155 #P,PAPI_L3_TCA,160123973 #P,PAPI_L3_LDM,18229075 #P,PAPI_BR_CN,1692884118 #P,PAPI_BR_MSP,64015393 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,31196887 #P,DTLB_STORE_MISSES:WALK_COMPLETED,125674 #P,DTLB_LOAD_MISSES:WALK_DURATION,1740929855 #P,DTLB_STORE_MISSES:WALK_DURATION,3040642
0: 16777216, 25.00, 25.00, 24, 1251284, 1249970, 2498738, 495375, 755204, 2498738, 495
#P,PAPI_TOT_INS,8874611557 #P,PAPI_TOT_CYC,18363359660 #P,PAPI_REF_CYC,1021571656 #P,PAPI_LST_INS,983368943 #P,PAPI_L1_DCM,216456995 #P,PAPI_L2_DCM,176181553 #P,PAPI_L2_DCA,193244307 #P,PAPI_L3_TCM,61247089 #P,PAPI_L3_TCA,177246539 #P,PAPI_L3_LDM,18304469 #P,PAPI_BR_CN,2301316896 #P,PAPI_BR_MSP,63264463 #P,DTLB_LOAD_MISSES:WALK_COMPLETED,28822102 #P,DTLB_STORE_MISSES:WALK_COMPLETED,145305 #P,DTLB_LOAD_MISSES:WALK_DURATION,1635052197 #P,DTLB_STORE_MISSES:WALK_DURATION,3381074


==> figs-uit/FINAL/results-x86/citrus.x86.csv <==
5000000,1,0,8202.0000000000,791.3049349018,.1274794000,.0050503168,.7932134000,.0090597075,.8235840000,.0050508019,.3354808000,.0120786298,.3711131999,.0008832893,.0902150000,.0027098892,.1076568000,.0065935119,59.0656334000,2.0179480445,161.0406992000,12.2244650687
5000000,12,0,654.7999999999,4.3243496621,.1722150000,.0023880954,.6340622000,.0140504910,.8645138001,.0090806552,.3352176000,.0228781336,.3415206001,.0015332971,.0905906000,.0019569363,.1209290000,.0094086927,51.2103046000,2.3177012536,105.6377746000,7.5899446930
5000000,24,0,426.6000000000,18.7563322640,.1615158000,.0059931627,.6589306000,.0459382912,.8487972000,.0368719798,.3298769999,.0118444417,.3356508000,.0028678040,.0893544000,.0033125367,.1348136001,.0214210900,50.0324452000,5.5179597401,105.9935160000,5.2156757436
5000000,1,50,9131.2000000000,887.5374358301,.1590368000,.0095685108,.6631190000,.0108445101,.8067578000,.0124149023,.3431510000,.0074924228,.3687330000,.0017765415,.1040856000,.0018462935,.1099086000,.0059422891,59.5266862000,2.3516024567,32.2070674000,4.5136781175
5000000,12,50,754.4000000000,14.0463518395,.4324234000,.0537465096,.2615242001,.0278803658,.8744304000,.0110069114,.3295456000,.0144345557,.3406286000,.0011731155,.0368026000,.0049336497,.1190006000,.0089481338,53.5998312000,2.5233414616,24.7123318000,.6166343038
5000000,24,50,493.8000000000,25.3317981991,.4501886000,.0279291729,.2498068000,.0249944913,.8898150000,.0126294299,.3481360000,.0067703175,.2993780000,.0062328725,.0299198000,.0032278165,.1045902000,.0109878569,52.0176106000,2.9235949766,22.9826570000,.5408298688

